MolLean: A Process-Verifiable Language for Chemical Reasoning

Chemical chain-of-thought can contain hallucinated structural and property claims. We thereby introduce MolLean, a process-verifiable language that grounds chemical reasoning in an explicit molecular state. A layered Lean-based kernel checks state transitions and assertions over molecular readouts, from primitive graph edits to compound transformations. Meanwhile, a typed witness protocol separates native structural checks from externally supplied measurements. We further introduce MolLean-MCP, a stateful tool interface that exposes these transitions, checks, and readouts during generation: the model receives feedback to decide its next action, and rejected actions leave the state unchanged. MolLean supports one-pass trace execution, whole-trace refinement, and interactive reasoning through MolLean-MCP. We evaluate these three modes with direct chain-of-thought on 8,800 matched examples across 12 tasks spanning molecular generation, editing, optimization, and reactions. With Qwen3.6-27B, whole-trace refinement outperforms direct chain-of-thought on all 12 tasks. MolLean-MCP complements whole-trace refinement with stepwise verification feedback, reaching better performance in reaction tasks. Together, these results highlight an executable foundation for chemical reasoning, in which explicit chemical commitments can be checked and revised rather than remaining solely in free-form explanations.

==> listings/cases/acylation_B.json <==
{
  "trace":[
    {
      "step_type":"op",
      "primitive":{"type":"BondForm","src":{"mol_id":0,"atom_idx":3},"dst":{"mol_id":1,"atom_idx":0},"bond_type":"Single"}
    },
    {
      "step_type":"compound",
      "compound":{"compound":"Eject","anchor":{"mol_id":0,"atom_idx":3},"leaving":{"mol_id":0,"atom_idx":5}}
    },
    {
      "step_type":"assert",
      "assertion":{"claim":"OutcomeMatch","reference_smiles":"CCOC(=O)Oc1ccc(F)cc1F","mode":"exact","mol_id":0}
    }
  ]
}


==> listings/cases/acylation_C.json <==
{
  "trace":[
    {
      "step_type":"compound",
      "compound":{
        "compound":"BondFormBreak",
        "form_src":{"mol_id":0,"atom_idx":3},
        "form_dst":{"mol_id":1,"atom_idx":0},
        "form_bt":"Single",
        "break_src":{"mol_id":0,"atom_idx":3},
        "break_dst":{"mol_id":0,"atom_idx":5}
      }
    },
    {"step_type":"op","primitive":{"type":"RemoveAtom","atom":{"mol_id":0,"atom_idx":5}}},
    {
      "step_type":"assert",
      "assertion":{"claim":"OutcomeMatch","reference_smiles":"CCOC(=O)Oc1ccc(F)cc1F","mode":"exact","mol_id":0}
    }
  ]
}


==> listings/cases/aldehyde_B.json <==
{
  "trace":[
    {
      "step_type":"macro",
      "macro":{"macro":"AttachGroup","anchor":{"mol_id":0,"atom_idx":10},"group":"aldehyde"}
    },
    {
      "step_type":"assert",
      "assertion":{
        "claim":"FGCountDelta",
        "fg":"aldehyde",
        "delta":1,
        "input_smiles":"C[C@@H]1CC[C@](O)(Cc2nc(-c3ccccc3)cs2)C1",
        "mol_id":0
      }
    },
    {
      "step_type":"assert",
      "assertion":{
        "claim":"OutcomeMatch",
        "reference_smiles":"C[C@@H]1CC[C@](O)(Cc2nc(-c3ccccc3)cs2)C1",
        "mode":"tanimoto",
        "mol_id":0
      }
    }
  ]
}


==> listings/cases/aldehyde_C.json <==
{
  "trace":[
    {
      "step_type":"macro",
      "macro":{"macro":"AttachGroup","anchor":{"mol_id":0,"atom_idx":11},"group":"aldehyde"}
    },
    {
      "step_type":"assert",
      "assertion":{
        "claim":"FGCountDelta",
        "fg":"aldehyde",
        "delta":1,
        "input_smiles":"C[C@@H]1CC[C@](O)(Cc2nc(-c3ccccc3)cs2)C1",
        "mol_id":0
      }
    },
    {
      "step_type":"assert",
      "assertion":{
        "claim":"OutcomeMatch",
        "reference_smiles":"C[C@@H]1CC[C@](O)(Cc2nc(-c3ccccc3)cs2)C1",
        "mode":"tanimoto",
        "mol_id":0
      }
    }
  ]
}


==> listings/cases/amine_B.json <==
{
  "trace":[
    {"step_type":"propose","smiles":"CN"},
    {"step_type":"assert","assertion":{"claim":"FGCount","fg":"amine","count":1,"mol_id":0}}
  ]
}


==> listings/cases/atom_count_B.json <==
{
  "trace":[
    {"step_type":"propose","smiles":"CCCCCCCCCCCCCCCCCCCCCCCCCCC"},
    {"step_type":"assert","assertion":{"claim":"AtomCount","element":"carbon","count":25,"mol_id":0}}
  ]
}


==> listings/cases/atom_count_C.json <==
{
  "trace":[
    {"step_type":"propose","smiles":"CCCCCCCCCCCCCCCCCCCCCCCCC"},
    {"step_type":"assert","assertion":{"claim":"AtomCount","element":"carbon","count":25,"mol_id":0}}
  ]
}


==> listings/cases/qed_B.json <==
{
  "trace":[
    {"step_type":"op","primitive":{"type":"RemoveAtom","atom":{"mol_id":0,"atom_idx":5}}},
    {"step_type":"op","primitive":{"type":"RemoveAtom","atom":{"mol_id":0,"atom_idx":4}}},
    {"step_type":"op","primitive":{"type":"RemoveAtom","atom":{"mol_id":0,"atom_idx":3}}},
    {
      "step_type":"assert",
      "assertion":{
        "claim":"PropertyChange",
        "prop":"qed",
        "direction":"increase",
        "input_smiles":"C/C(=C/CCCl)c1cnccc1C",
        "mol_id":0
      }
    },
    {
      "step_type":"assert",
      "assertion":{"claim":"OutcomeMatch","reference_smiles":"C/C(=C/CCCl)c1cnccc1C","mode":"tanimoto","mol_id":0}
    }
  ]
}


==> listings/cases/qed_C.json <==
{
  "trace":[
    {"step_type":"op","primitive":{"type":"RemoveAtom","atom":{"mol_id":0,"atom_idx":5}}},
    {
      "step_type":"macro",
      "macro":{"macro":"AttachGroup","anchor":{"mol_id":0,"atom_idx":4},"group":"hydroxyl"}
    },
    {
      "step_type":"assert",
      "assertion":{
        "claim":"PropertyChange",
        "prop":"qed",
        "direction":"increase",
        "input_smiles":"C/C(=C/CCCl)c1cnccc1C",
        "mol_id":0
      }
    },
    {
      "step_type":"assert",
      "assertion":{"claim":"OutcomeMatch","reference_smiles":"C/C(=C/CCCl)c1cnccc1C","mode":"tanimoto","mol_id":0}
    }
  ]
}


==> listings/cases/retro_B.json <==
{
  "trace":[
    {
      "step_type":"compound",
      "compound":{"compound":"Fragment","anchor":{"mol_id":0,"atom_idx":11},"leaving":{"mol_id":0,"atom_idx":13}}
    },
    {
      "step_type":"macro",
      "macro":{"macro":"AttachGroup","anchor":{"mol_id":0,"atom_idx":11},"group":"hydroxyl"}
    },
    {
      "step_type":"assert",
      "assertion":{"claim":"OutcomeMatch","reference_smiles":"COc1ccc(C(N)=O)cc1C(=O)O","mode":"exact","mol_id":0}
    }
  ]
}


==> listings/cases/salt_B.json <==
{
  "trace":[
    {"step_type":"propose","smiles":"C1=CC=C(C=C1)N[NH3+].[Cl-]"},
    {"step_type":"assert","assertion":{"claim":"AtomCount","element":"carbon","count":6,"mol_id":0}},
    {"step_type":"assert","assertion":{"claim":"AtomCount","element":"nitrogen","count":2,"mol_id":0}},
    {"step_type":"assert","assertion":{"claim":"AtomCount","element":"chlorine","count":1,"mol_id":0}},
    {
      "step_type":"assert",
      "assertion":{"claim":"OutcomeMatch","reference_smiles":"C1=CC=C(C=C1)N[NH3+].[Cl-]","mode":"exact","mol_id":0}
    }
  ]
}


==> listings/cases/salt_C.json <==
{
  "trace":[
    {"step_type":"propose","smiles":"c1ccccc1N[NH3+]"},
    {"step_type":"assert","assertion":{"claim":"AtomCount","element":"carbon","count":6,"mol_id":0}},
    {"step_type":"assert","assertion":{"claim":"AtomCount","element":"nitrogen","count":2,"mol_id":0}},
    {
      "step_type":"assert",
      "assertion":{"claim":"OutcomeMatch","reference_smiles":"c1ccccc1N[NH3+]","mode":"exact","mol_id":0}
    }
  ]
}


==> listings/implementation/qed_witness.json <==
{
  "step_type":"assert",
  "assertion":{"type":"PropertyChange","mol_id":0,"prop":"qed","direction":"increase","witness_match":true},
  "witness":{"ints":[{"k":"computable","v":1},{"k":"in_x1000","v":674},{"k":"out_x1000","v":767}],"strs":[]}
}


==> listings/prompts/all_tools.json <==
[
  {
    "type": "function",
    "function": {
      "name": "add_atom",
      "description": "Add one atom to a molecule. It is appended at the next free index, which the reply will tell you; it is not inserted at a position you choose.",
      "parameters": {
        "type": "object",
        "properties": {
          "mol_id": {
            "type": "integer"
          },
          "element": {
            "type": "string",
            "description": "element symbol, e.g. C, N, O, Cl"
          },
          "charge": {
            "type": "integer",
            "description": "formal charge, default 0"
          },
          "radicals": {
            "type": "integer",
            "description": "unpaired electrons, default 0"
          },
          "aromatic": {
            "type": "boolean",
            "description": "default false"
          }
        },
        "required": [
          "mol_id",
          "element"
        ]
      }
    }
  },
  {
    "type": "function",
    "function": {
      "name": "remove_atom",
      "description": "Remove one atom and every bond touching it. Surviving atoms keep their indices, so the index space is left with a hole.",
      "parameters": {
        "type": "object",
        "properties": {
          "mol_id": {
            "type": "integer",
            "description": "molecule id, from the state listing"
          },
          "atom_idx": {
            "type": "integer",
            "description": "atom index within that molecule"
          }
        },
        "required": [
          "mol_id",
          "atom_idx"
        ]
      }
    }
  },
  {
    "type": "function",
    "function": {
      "name": "form_bond",
      "description": "Bond two atoms. Across molecules this merges them: the second molecule's atoms are renumbered, and the reply gives the new indices.",
      "parameters": {
        "type": "object",
        "properties": {
          "src_mol": {
            "type": "integer"
          },
          "src_idx": {
            "type": "integer"
          },
          "dst_mol": {
            "type": "integer"
          },
          "dst_idx": {
            "type": "integer"
          },
          "order": {
            "type": "string",
            "enum": [
              "Single",
              "Double",
              "Triple",
              "Aromatic"
            ]
          }
        },
        "required": [
          "src_mol",
          "src_idx",
          "dst_mol",
          "dst_idx",
          "order"
        ]
      }
    }
  },
  {
    "type": "function",
    "function": {
      "name": "break_bond",
      "description": "Remove the bond between two atoms.",
      "parameters": {
        "type": "object",
        "properties": {
          "src_mol": {
            "type": "integer"
          },
          "src_idx": {
            "type": "integer"
          },
          "dst_mol": {
            "type": "integer"
          },
          "dst_idx": {
            "type": "integer"
          }
        },
        "required": [
          "src_mol",
          "src_idx",
          "dst_mol",
          "dst_idx"
        ]
      }
    }
  },
  {
    "type": "function",
    "function": {
      "name": "change_bond_order",
      "description": "Change an existing bond to a different order.",
      "parameters": {
        "type": "object",
        "properties": {
          "src_mol": {
            "type": "integer"
          },
          "src_idx": {
            "type": "integer"
          },
          "dst_mol": {
            "type": "integer"
          },
          "dst_idx": {
            "type": "integer"
          },
          "order": {
            "type": "string",
            "enum": [
              "Single",
              "Double",
              "Triple",
              "Aromatic"
            ]
          }
        },
        "required": [
          "src_mol",
          "src_idx",
          "dst_mol",
          "dst_idx",
          "order"
        ]
      }
    }
  },
  {
    "type": "function",
    "function": {
      "name": "update_charge",
      "description": "Add delta to an atom's formal charge.",
      "parameters": {
        "type": "object",
        "properties": {
          "mol_id": {
            "type": "integer",
            "description": "molecule id, from the state listing"
          },
          "atom_idx": {
            "type": "integer",
            "description": "atom index within that molecule"
          },
          "delta": {
            "type": "integer"
          }
        },
        "required": [
          "mol_id",
          "atom_idx",
          "delta"
        ]
      }
    }
  },
  {
    "type": "function",
    "function": {
      "name": "fragment",
      "description": "Split one molecule into two by breaking a bridge bond. Both halves stay active. This is the retrosynthetic disconnection.",
      "parameters": {
        "type": "object",
        "properties": {
          "mol_id": {
            "type": "integer"
          },
          "anchor_idx": {
            "type": "integer"
          },
          "leaving_idx": {
            "type": "integer"
          }
        },
        "required": [
          "mol_id",
          "anchor_idx",
          "leaving_idx"
        ]
      }
    }
  },
  {
    "type": "function",
    "function": {
      "name": "eject",
      "description": "Break a bridge bond and send the leaving component out of the active set.",
      "parameters": {
        "type": "object",
        "properties": {
          "mol_id": {
            "type": "integer"
          },
          "anchor_idx": {
            "type": "integer"
          },
          "leaving_idx": {
            "type": "integer"
          }
        },
        "required": [
          "mol_id",
          "anchor_idx",
          "leaving_idx"
        ]
      }
    }
  },
  {
    "type": "function",
    "function": {
      "name": "concerted",
      "description": "Apply several bond edits as ONE step. Only the resulting state is checked for valence, so a transition state may transiently over-valence. Use for SN2 and similar.",
      "parameters": {
        "type": "object",
        "properties": {
          "operations": {
            "type": "string",
            "description": "JSON list of edits, e.g. [{\"op\":\"form\",\"src_mol\":0,\"src_idx\":1,\"dst_mol\":0,\"dst_idx\":5,\"order\":\"Single\"},{\"op\":\"break\",\"src_mol\":0,\"src_idx\":1,\"dst_mol\":0,\"dst_idx\":2}]"
          }
        },
        "required": [
          "operations"
        ]
      }
    }
  },
  {
    "type": "function",
    "function": {
      "name": "build_chain",
      "description": "Lay down a linear chain of n atoms of one element. They occupy the next n free indices, in order, and the reply names them. Use this to build to a count rather than to guess one.",
      "parameters": {
        "type": "object",
        "properties": {
          "mol_id": {
            "type": "integer"
          },
          "element": {
            "type": "string"
          },
          "n": {
            "type": "integer"
          },
          "order": {
            "type": "string",
            "enum": [
              "Single",
              "Double",
              "Triple",
              "Aromatic"
            ],
            "description": "bond between successive atoms, default Single"
          }
        },
        "required": [
          "mol_id",
          "element",
          "n"
        ]
      }
    }
  },
  {
    "type": "function",
    "function": {
      "name": "build_ring",
      "description": "Build a closed ring of n atoms of one element, aromatic if asked. Occupies the next n free indices.",
      "parameters": {
        "type": "object",
        "properties": {
          "mol_id": {
            "type": "integer"
          },
          "element": {
            "type": "string"
          },
          "n": {
            "type": "integer"
          },
          "aromatic": {
            "type": "boolean",
            "description": "default false"
          }
        },
        "required": [
          "mol_id",
          "element",
          "n"
        ]
      }
    }
  },
  {
    "type": "function",
    "function": {
      "name": "attach_ring",
      "description": "Build a ring of n atoms and bond it to an existing atom.",
      "parameters": {
        "type": "object",
        "properties": {
          "mol_id": {
            "type": "integer",
            "description": "molecule id, from the state listing"
          },
          "atom_idx": {
            "type": "integer",
            "description": "atom index within that molecule"
          },
          "n": {
            "type": "integer"
          },
          "aromatic": {
            "type": "boolean",
            "description": "default false"
          }
        },
        "required": [
          "mol_id",
          "atom_idx",
          "n"
        ]
      }
    }
  },
  {
    "type": "function",
    "function": {
      "name": "proton_shift",
      "description": "Move an explicit hydrogen from one atom to another. The state is heavy-atom only, so add_atom the H and bond it to the donor first.",
      "parameters": {
        "type": "object",
        "properties": {
          "h_mol": {
            "type": "integer"
          },
          "h_idx": {
            "type": "integer"
          },
          "donor_mol": {
            "type": "integer"
          },
          "donor_idx": {
            "type": "integer"
          },
          "acceptor_mol": {
            "type": "integer"
          },
          "acceptor_idx": {
            "type": "integer"
          }
        },
        "required": [
          "h_mol",
          "h_idx",
          "donor_mol",
          "donor_idx",
          "acceptor_mol",
          "acceptor_idx"
        ]
      }
    }
  },
  {
    "type": "function",
    "function": {
      "name": "update_radical",
      "description": "Add delta to an atom's unpaired-electron count.",
      "parameters": {
        "type": "object",
        "properties": {
          "mol_id": {
            "type": "integer",
            "description": "molecule id, from the state listing"
          },
          "atom_idx": {
            "type": "integer",
            "description": "atom index within that molecule"
          },
          "delta": {
            "type": "integer"
          }
        },
        "required": [
          "mol_id",
          "atom_idx",
          "delta"
        ]
      }
    }
  },
  {
    "type": "function",
    "function": {
      "name": "propose_fragment",
      "description": "Put a fragment into the state as a NEW molecule, to be joined with a cross-molecule form_bond. For grafting onto something that already exists.",
      "parameters": {
        "type": "object",
        "properties": {
          "smiles": {
            "type": "string"
          }
        },
        "required": [
          "smiles"
        ]
      }
    }
  },
  {
    "type": "function",
    "function": {
      "name": "attach_group",
      "description": "Graft a named functional group onto an atom.",
      "parameters": {
        "type": "object",
        "properties": {
          "mol_id": {
            "type": "integer",
            "description": "molecule id, from the state listing"
          },
          "atom_idx": {
            "type": "integer",
            "description": "atom index within that molecule"
          },
          "group": {
            "type": "string",
            "description": "hydroxyl, oxo, amino, methyl, carboxyl, ester, amide, nitro, nitrile, methoxy, halide names, phenyl, pyridine, ... or a fragment SMILES"
          }
        },
        "required": [
          "mol_id",
          "atom_idx",
          "group"
        ]
      }
    }
  },
  {
    "type": "function",
    "function": {
      "name": "propose_molecule",
      "description": "Put a whole molecule into the state from its SMILES. For synthesis tasks that build from nothing. The kernel validates it before it enters.",
      "parameters": {
        "type": "object",
        "properties": {
          "smiles": {
            "type": "string"
          }
        },
        "required": [
          "smiles"
        ]
      }
    }
  },
  {
    "type": "function",
    "function": {
      "name": "check",
      "description": "State a claim about the current molecule and have the kernel decide it. Empirical claims are measured by the framework, never by a value you give.",
      "parameters": {
        "type": "object",
        "properties": {
          "claim": {
            "type": "string",
            "description": "AtomCount, BondCount, RingCount, FormulaMatch, HasAromatic, FGCount, StereoCenterCount, OutcomeMatch, PropertyChange, FGCountDelta, ScaffoldMatch, SimilarityAbove, NameMatch, ClassMember, Novelty"
          },
          "arguments": {
            "type": "string",
            "description": "A JSON OBJECT of the claim's fields, always in braces, never a bare string.\n  AtomCount {\"element\":\"carbon\",\"count\":9}\n  BondCount {\"bond_type\":\"Double\",\"count\":2}\n  RingCount {\"count\":3}   HasAromatic {\"expected\":true}\n  FormulaMatch {\"formula\":\"C9H20O\"}   StereoCenterCount {\"count\":1}\n  FGCount {\"fg\":\"hydroxyl\",\"count\":1}\n  FGCountDelta {\"fg\":\"hydroxyl\",\"delta\":1,\"input_smiles\":\"<the molecule you started from>\"}\n  PropertyChange {\"prop\":\"logp\",\"direction\":\"increase\",\"input_smiles\":\"<the molecule you started from>\"}\n  OutcomeMatch {\"reference_smiles\":\"<what you are comparing against>\",\"mode\":\"skeleton\"|\"exact\"|\"tanimoto\"}\nA delta or a property change is a comparison, so it needs the molecule you started from; without input_smiles there is nothing to compare to."
          },
          "mol_id": {
            "type": "integer"
          }
        },
        "required": [
          "claim",
          "arguments"
        ]
      }
    }
  },
  {
    "type": "function",
    "function": {
      "name": "show_state",
      "description": "Re-read the current molecules with their atom and bond indices.",
      "parameters": {
        "type": "object",
        "properties": {},
        "required": []
      }
    }
  },
  {
    "type": "function",
    "function": {
      "name": "measure",
      "description": "Ask the kernel for a structural value instead of guessing it. Returns the number the kernel itself would confirm, so a claim you build from a measurement always passes `check`.",
      "parameters": {
        "type": "object",
        "properties": {
          "property": {
            "type": "string",
            "description": "AtomCount, BondCount, RingCount, FormulaMatch, HasAromatic, FGCount, StereoCenterCount"
          },
          "arguments": {
            "type": "string",
            "description": "A JSON OBJECT of the fields the property needs, or {} when it needs none.\n  AtomCount {\"element\":\"carbon\"}   BondCount {\"bond_type\":\"Double\"}\n  FGCount {\"fg\":\"hydroxyl\"}\n  RingCount {}   HasAromatic {}   FormulaMatch {}   StereoCenterCount {}"
          },
          "mol_id": {
            "type": "integer"
          }
        },
        "required": [
          "property",
          "arguments"
        ]
      }
    }
  },
  {
    "type": "function",
    "function": {
      "name": "finish",
      "description": "The derivation is complete. Call this when the state holds the answer. On a description task, pass the finished description as `caption`.",
      "parameters": {
        "type": "object",
        "properties": {
          "caption": {
            "type": "string",
            "description": "Description tasks only: the finished caption, as one paragraph."
          }
        },
        "required": []
      }
    }
  }
]


==> listings/prompts/full_mol_custom_atomnum.txt <==
Task: mol_custom_atomnum  (generate a molecule satisfying a spec)

Spec:
There is a molecule with 25 carbon atoms.

Build a molecule satisfying the spec. Pick the easiest route:

  1. FASTEST: `propose` a complete candidate SMILES that meets the spec
     (MolLean validates it), or `propose` a core scaffold and then edit.
     You may also propose several fragments and join them with a
     cross-molecule BondForm.
  2. Or build it up: Chain / Ring macros for the skeleton (a chain of N
     carbons is ONE Chain macro), AttachGroup / AttachRing for
     substituents; individual Op primitives for fine adjustments.
  3. Assert steps restating every numerical constraint from the spec
     (AtomCount per element, BondCount per type, FGCount per group,
     RingCount, HasAromatic).

NOTE: the FINAL molecule is checked for physical realizability --
valence-saturatable atoms, single connected component, Huckel-valid
aromatic rings, no leftover unpaired electrons. Finish on a real molecule.


Available step shapes:

  -- Propose steps -- TWO distinct interfaces --------------------------
  MolLean validates every proposed structure (no impossible valences,
  single connected component) before it enters the state.

    {"step_type":"propose","smiles":"<SMILES>"}
        -- Propose a WHOLE molecule. Allowed only for SYNTHESIS tasks
          (text_to_mol / mol_custom), where you build a target from
          nothing. If the state is empty it becomes mol_id 0.

    {"step_type":"propose_fragment","smiles":"<SMILES>"}
        -- Propose a FRAGMENT to graft onto an existing molecule. It is
          added as a new mol_id; you THEN attach it with a cross-molecule
          BondForm (src in mol 0, dst in the fragment), which merges it
          into mol 0. Use this for TRANSFORMATION tasks (mol_edit /
          mol_opt) -- e.g. enumerate property-improving substructures and
          combine them onto the input. The result must end as ONE molecule.

  Idioms: base-and-edit (propose a scaffold, then AttachGroup/BondForm/
  AddAtom/RemoveAtom); fragment assembly (propose_fragment several pieces,
  join with cross-molecule BondForm).

  -- Op steps (state-changing primitives) --------------------------
    {"step_type":"op","primitive":{"type":"AddAtom","mol_id":0,
        "element":"C"|"N"|"O"|...,"charge":0,"radicals":0,
        "is_aromatic":false}}
        -- Append a new atom to molecule `mol_id`. Atom indices grow
          sequentially as you add them (first AddAtom -> idx 0).
    {"step_type":"op","primitive":{"type":"BondForm",
        "src":{"mol_id":0,"atom_idx":i},
        "dst":{"mol_id":0,"atom_idx":j},
        "bond_type":"Single"|"Double"|"Triple"|"Aromatic"}}
        -- Form a bond between two existing atoms.
    {"step_type":"op","primitive":{"type":"BondBreak",
        "src":{"mol_id":0,"atom_idx":i},
        "dst":{"mol_id":0,"atom_idx":j}}}
    {"step_type":"op","primitive":{"type":"BondOrderChange",
        "src":{...},"dst":{...},"bond_type":"..."}}
    {"step_type":"op","primitive":{"type":"ChargeUpdate",
        "atom":{"mol_id":0,"atom_idx":i},"delta":+1|-1}}
    {"step_type":"op","primitive":{"type":"RadicalUpdate",
        "atom":{...},"delta":+1|-1}}
    {"step_type":"op","primitive":{"type":"RemoveAtom",
        "atom":{"mol_id":0,"atom_idx":i}}}

  -- Compound steps (SUBGRAPH-LEVEL mechanism ops) --------------------
  Act on a GROUP of atoms/bonds at once -- useful for reaction mechanisms.
  Each desugars to Layer-1 primitives that Lean verifies; conservation is
  checked over the whole step.
    {"step_type":"compound","compound":{"compound":"ProtonShift",
        "h":{...},"donor":{...},"acceptor":{...}}}
        -- move a proton H from donor to acceptor (acid/base, tautomer).
          The state is HEAVY-ATOM only: implicit Hs are not addressable.
          First AddAtom an explicit H + BondForm it to the donor, then
          ProtonShift that H. Works across molecules (the framework
          re-bases refs through the merge).
    {"step_type":"compound","compound":{"compound":"Eject",
        "anchor":{...},"leaving":{...}}}
        -- break anchor-leaving and send the leaving group to the pool.
    {"step_type":"compound","compound":{"compound":"Fragment",
        "anchor":{...},"leaving":{...}}}
        -- break a BRIDGE bond and split the molecule into TWO active
          molecules
          (retro: product -> two reactant fragments). Both halves stay active.
    {"step_type":"compound","compound":{"compound":"BondFormBreak",
        "form_src":{...},"form_dst":{...},"form_bt":"Single",
        "break_src":{...},"break_dst":{...}}}
        -- concerted form-one-bond + break-another (SN2, addition-elim).
    {"step_type":"compound","compound":{"compound":"Concerted",
        "primitives":[ <op primitive>, ... ]}}
        -- apply a bundle of primitives atomically (Lean checks the net
          result).

  -- Macro steps (HIGH-LEVEL build ops -- STRONGLY PREFERRED) -----------
  Prefer these over long AddAtom/BondForm chains. Each macro expands to
  Layer-1 primitives that Lean still verifies individually, but your
  reasoning stays compact and you avoid atom-index bookkeeping errors.
  After a macro, atom indices continue from where the macro left off
  (a Chain/Ring of n atoms occupies the next n free indices, in order).

    {"step_type":"macro","macro":{"macro":"Chain",
        "element":"C","n":N,"bond_type":"Single","mol_id":0}}
        -- A linear chain of N atoms. Occupies indices [base .. base+N-1]
          where base = current atom count.
    {"step_type":"macro","macro":{"macro":"Ring",
        "element":"C","n":N,"aromatic":true,"mol_id":0}}
        -- An N-membered ring (aromatic if "aromatic":true -> benzene for
          N=6). Occupies the next N indices and closes the loop.
    {"step_type":"macro","macro":{"macro":"AttachGroup",
        "anchor":{"mol_id":0,"atom_idx":i},"group":"<name>"}}
        -- Graft a functional group onto existing atom i. Recognised
          groups: hydroxyl, oxo, amino, methyl, carboxyl, carboxylate,
          aldehyde, ester, amide, nitro, nitrile, methoxy, ether,
          sulfonyl, phosphate, fluoro/chloro/bromo/iodo, thiol,
          benzene/phenyl, pyridine, furan, pyrrole, thiophene,
          cyclohexane, cyclopropane, cyclopentane.  (Or pass a raw
          fragment SMILES as "group".)
    {"step_type":"macro","macro":{"macro":"AttachRing",
        "anchor":{"mol_id":0,"atom_idx":i},"n":6,"aromatic":true,
        "mol_id":0}}
        -- Build an N-membered ring and bond it to existing atom i.

  -- Assert steps (state-querying claims; witness filled by framework) --
    {"step_type":"assert","assertion":{"claim":"AtomCount",
        "element":"carbon"|"nitrogen"|...,"count":N,"mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"BondCount",
        "bond_type":"Single"|"Double"|...,"count":N,"mol_id":0}}
{"step_type":"assert","assertion":{"claim":"RingCount","count":N,"mol_id":0}}
{"step_type":"assert","assertion":{"claim":"HasAromatic","expected":true,"mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"FGCount",
        "fg":"<recognised-name>","count":N,"mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"FGCountDelta",
        "fg":"<name>","delta":+1|-1,"input_smiles":"...","mol_id":0}}
{"step_type":"assert","assertion":{"claim":"NameMatch","name":"...","mol_id":0}}
{"step_type":"assert","assertion":{"claim":"ClassMember","class":"...","mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"PropertyChange",
"prop":"logp"|"qed"|"solubility"|...,"direction":"increase"|"decrease",
        "input_smiles":"...","mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"OutcomeMatch",
        "reference_smiles":"<target>","mode":"skeleton"|"exact"|"tanimoto",
        "mol_id":0}}
{"step_type":"assert","assertion":{"claim":"StereoCenterCount","count":N,"mol_id":0}}
        -- exactly N tracked R/S stereocentres. Conservative: an edit AT a
          centre drops its annotation, so only claim centres your edits
          never touched.

Recognised FG names (for FGCount / FGCountDelta):
  hydroxyl, aldehyde, ketone, carboxyl, carboxylate, ester, amide,
  amine, primary_amine, secondary_amine, tertiary_amine, nitro,
  nitrile, thiol, thioether, sulfoxide, sulfone, halide, fluoride,
  chloride, bromide, iodide, alkene, alkyne, ether, epoxide, imine,
  phenol, anhydride, benzene_ring, pyridine, pyrrole, furan,
  thiophene, indole, imidazole, naphthalene, quinoline, pyrimidine,
  phosphate_ester, sulfate_ester.

Return JSON:
{ "strategy":"...", "trace":[<step list>] }


==> listings/prompts/full_mol_custom_bondnum.txt <==
Task: mol_custom_bondnum  (generate a molecule satisfying a spec)

Spec:
Please generate a molecule composed of 15 single bonds.

Build a molecule satisfying the spec. Pick the easiest route:

  1. FASTEST: `propose` a complete candidate SMILES that meets the spec
     (MolLean validates it), or `propose` a core scaffold and then edit.
     You may also propose several fragments and join them with a
     cross-molecule BondForm.
  2. Or build it up: Chain / Ring macros for the skeleton (a chain of N
     carbons is ONE Chain macro), AttachGroup / AttachRing for
     substituents; individual Op primitives for fine adjustments.
  3. Assert steps restating every numerical constraint from the spec
     (AtomCount per element, BondCount per type, FGCount per group,
     RingCount, HasAromatic).

NOTE: the FINAL molecule is checked for physical realizability --
valence-saturatable atoms, single connected component, Huckel-valid
aromatic rings, no leftover unpaired electrons. Finish on a real molecule.


Available step shapes:

  -- Propose steps -- TWO distinct interfaces --------------------------
  MolLean validates every proposed structure (no impossible valences,
  single connected component) before it enters the state.

    {"step_type":"propose","smiles":"<SMILES>"}
        -- Propose a WHOLE molecule. Allowed only for SYNTHESIS tasks
          (text_to_mol / mol_custom), where you build a target from
          nothing. If the state is empty it becomes mol_id 0.

    {"step_type":"propose_fragment","smiles":"<SMILES>"}
        -- Propose a FRAGMENT to graft onto an existing molecule. It is
          added as a new mol_id; you THEN attach it with a cross-molecule
          BondForm (src in mol 0, dst in the fragment), which merges it
          into mol 0. Use this for TRANSFORMATION tasks (mol_edit /
          mol_opt) -- e.g. enumerate property-improving substructures and
          combine them onto the input. The result must end as ONE molecule.

  Idioms: base-and-edit (propose a scaffold, then AttachGroup/BondForm/
  AddAtom/RemoveAtom); fragment assembly (propose_fragment several pieces,
  join with cross-molecule BondForm).

  -- Op steps (state-changing primitives) --------------------------
    {"step_type":"op","primitive":{"type":"AddAtom","mol_id":0,
        "element":"C"|"N"|"O"|...,"charge":0,"radicals":0,
        "is_aromatic":false}}
        -- Append a new atom to molecule `mol_id`. Atom indices grow
          sequentially as you add them (first AddAtom -> idx 0).
    {"step_type":"op","primitive":{"type":"BondForm",
        "src":{"mol_id":0,"atom_idx":i},
        "dst":{"mol_id":0,"atom_idx":j},
        "bond_type":"Single"|"Double"|"Triple"|"Aromatic"}}
        -- Form a bond between two existing atoms.
    {"step_type":"op","primitive":{"type":"BondBreak",
        "src":{"mol_id":0,"atom_idx":i},
        "dst":{"mol_id":0,"atom_idx":j}}}
    {"step_type":"op","primitive":{"type":"BondOrderChange",
        "src":{...},"dst":{...},"bond_type":"..."}}
    {"step_type":"op","primitive":{"type":"ChargeUpdate",
        "atom":{"mol_id":0,"atom_idx":i},"delta":+1|-1}}
    {"step_type":"op","primitive":{"type":"RadicalUpdate",
        "atom":{...},"delta":+1|-1}}
    {"step_type":"op","primitive":{"type":"RemoveAtom",
        "atom":{"mol_id":0,"atom_idx":i}}}

  -- Compound steps (SUBGRAPH-LEVEL mechanism ops) --------------------
  Act on a GROUP of atoms/bonds at once -- useful for reaction mechanisms.
  Each desugars to Layer-1 primitives that Lean verifies; conservation is
  checked over the whole step.
    {"step_type":"compound","compound":{"compound":"ProtonShift",
        "h":{...},"donor":{...},"acceptor":{...}}}
        -- move a proton H from donor to acceptor (acid/base, tautomer).
          The state is HEAVY-ATOM only: implicit Hs are not addressable.
          First AddAtom an explicit H + BondForm it to the donor, then
          ProtonShift that H. Works across molecules (the framework
          re-bases refs through the merge).
    {"step_type":"compound","compound":{"compound":"Eject",
        "anchor":{...},"leaving":{...}}}
        -- break anchor-leaving and send the leaving group to the pool.
    {"step_type":"compound","compound":{"compound":"Fragment",
        "anchor":{...},"leaving":{...}}}
        -- break a BRIDGE bond and split the molecule into TWO active
          molecules
          (retro: product -> two reactant fragments). Both halves stay active.
    {"step_type":"compound","compound":{"compound":"BondFormBreak",
        "form_src":{...},"form_dst":{...},"form_bt":"Single",
        "break_src":{...},"break_dst":{...}}}
        -- concerted form-one-bond + break-another (SN2, addition-elim).
    {"step_type":"compound","compound":{"compound":"Concerted",
        "primitives":[ <op primitive>, ... ]}}
        -- apply a bundle of primitives atomically (Lean checks the net
          result).

  -- Macro steps (HIGH-LEVEL build ops -- STRONGLY PREFERRED) -----------
  Prefer these over long AddAtom/BondForm chains. Each macro expands to
  Layer-1 primitives that Lean still verifies individually, but your
  reasoning stays compact and you avoid atom-index bookkeeping errors.
  After a macro, atom indices continue from where the macro left off
  (a Chain/Ring of n atoms occupies the next n free indices, in order).

    {"step_type":"macro","macro":{"macro":"Chain",
        "element":"C","n":N,"bond_type":"Single","mol_id":0}}
        -- A linear chain of N atoms. Occupies indices [base .. base+N-1]
          where base = current atom count.
    {"step_type":"macro","macro":{"macro":"Ring",
        "element":"C","n":N,"aromatic":true,"mol_id":0}}
        -- An N-membered ring (aromatic if "aromatic":true -> benzene for
          N=6). Occupies the next N indices and closes the loop.
    {"step_type":"macro","macro":{"macro":"AttachGroup",
        "anchor":{"mol_id":0,"atom_idx":i},"group":"<name>"}}
        -- Graft a functional group onto existing atom i. Recognised
          groups: hydroxyl, oxo, amino, methyl, carboxyl, carboxylate,
          aldehyde, ester, amide, nitro, nitrile, methoxy, ether,
          sulfonyl, phosphate, fluoro/chloro/bromo/iodo, thiol,
          benzene/phenyl, pyridine, furan, pyrrole, thiophene,
          cyclohexane, cyclopropane, cyclopentane.  (Or pass a raw
          fragment SMILES as "group".)
    {"step_type":"macro","macro":{"macro":"AttachRing",
        "anchor":{"mol_id":0,"atom_idx":i},"n":6,"aromatic":true,
        "mol_id":0}}
        -- Build an N-membered ring and bond it to existing atom i.

  -- Assert steps (state-querying claims; witness filled by framework) --
    {"step_type":"assert","assertion":{"claim":"AtomCount",
        "element":"carbon"|"nitrogen"|...,"count":N,"mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"BondCount",
        "bond_type":"Single"|"Double"|...,"count":N,"mol_id":0}}
{"step_type":"assert","assertion":{"claim":"RingCount","count":N,"mol_id":0}}
{"step_type":"assert","assertion":{"claim":"HasAromatic","expected":true,"mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"FGCount",
        "fg":"<recognised-name>","count":N,"mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"FGCountDelta",
        "fg":"<name>","delta":+1|-1,"input_smiles":"...","mol_id":0}}
{"step_type":"assert","assertion":{"claim":"NameMatch","name":"...","mol_id":0}}
{"step_type":"assert","assertion":{"claim":"ClassMember","class":"...","mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"PropertyChange",
"prop":"logp"|"qed"|"solubility"|...,"direction":"increase"|"decrease",
        "input_smiles":"...","mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"OutcomeMatch",
        "reference_smiles":"<target>","mode":"skeleton"|"exact"|"tanimoto",
        "mol_id":0}}
{"step_type":"assert","assertion":{"claim":"StereoCenterCount","count":N,"mol_id":0}}
        -- exactly N tracked R/S stereocentres. Conservative: an edit AT a
          centre drops its annotation, so only claim centres your edits
          never touched.

Recognised FG names (for FGCount / FGCountDelta):
  hydroxyl, aldehyde, ketone, carboxyl, carboxylate, ester, amide,
  amine, primary_amine, secondary_amine, tertiary_amine, nitro,
  nitrile, thiol, thioether, sulfoxide, sulfone, halide, fluoride,
  chloride, bromide, iodide, alkene, alkyne, ether, epoxide, imine,
  phenol, anhydride, benzene_ring, pyridine, pyrrole, furan,
  thiophene, indole, imidazole, naphthalene, quinoline, pyrimidine,
  phosphate_ester, sulfate_ester.

Return JSON:
{ "strategy":"...", "trace":[<step list>] }


==> listings/prompts/full_mol_custom_fg.txt <==
Task: mol_custom_fg  (generate a molecule satisfying a spec)

Spec:
The molecule is composed of 1 amine group.

Build a molecule satisfying the spec. Pick the easiest route:

  1. FASTEST: `propose` a complete candidate SMILES that meets the spec
     (MolLean validates it), or `propose` a core scaffold and then edit.
     You may also propose several fragments and join them with a
     cross-molecule BondForm.
  2. Or build it up: Chain / Ring macros for the skeleton (a chain of N
     carbons is ONE Chain macro), AttachGroup / AttachRing for
     substituents; individual Op primitives for fine adjustments.
  3. Assert steps restating every numerical constraint from the spec
     (AtomCount per element, BondCount per type, FGCount per group,
     RingCount, HasAromatic).

NOTE: the FINAL molecule is checked for physical realizability --
valence-saturatable atoms, single connected component, Huckel-valid
aromatic rings, no leftover unpaired electrons. Finish on a real molecule.


Available step shapes:

  -- Propose steps -- TWO distinct interfaces --------------------------
  MolLean validates every proposed structure (no impossible valences,
  single connected component) before it enters the state.

    {"step_type":"propose","smiles":"<SMILES>"}
        -- Propose a WHOLE molecule. Allowed only for SYNTHESIS tasks
          (text_to_mol / mol_custom), where you build a target from
          nothing. If the state is empty it becomes mol_id 0.

    {"step_type":"propose_fragment","smiles":"<SMILES>"}
        -- Propose a FRAGMENT to graft onto an existing molecule. It is
          added as a new mol_id; you THEN attach it with a cross-molecule
          BondForm (src in mol 0, dst in the fragment), which merges it
          into mol 0. Use this for TRANSFORMATION tasks (mol_edit /
          mol_opt) -- e.g. enumerate property-improving substructures and
          combine them onto the input. The result must end as ONE molecule.

  Idioms: base-and-edit (propose a scaffold, then AttachGroup/BondForm/
  AddAtom/RemoveAtom); fragment assembly (propose_fragment several pieces,
  join with cross-molecule BondForm).

  -- Op steps (state-changing primitives) --------------------------
    {"step_type":"op","primitive":{"type":"AddAtom","mol_id":0,
        "element":"C"|"N"|"O"|...,"charge":0,"radicals":0,
        "is_aromatic":false}}
        -- Append a new atom to molecule `mol_id`. Atom indices grow
          sequentially as you add them (first AddAtom -> idx 0).
    {"step_type":"op","primitive":{"type":"BondForm",
        "src":{"mol_id":0,"atom_idx":i},
        "dst":{"mol_id":0,"atom_idx":j},
        "bond_type":"Single"|"Double"|"Triple"|"Aromatic"}}
        -- Form a bond between two existing atoms.
    {"step_type":"op","primitive":{"type":"BondBreak",
        "src":{"mol_id":0,"atom_idx":i},
        "dst":{"mol_id":0,"atom_idx":j}}}
    {"step_type":"op","primitive":{"type":"BondOrderChange",
        "src":{...},"dst":{...},"bond_type":"..."}}
    {"step_type":"op","primitive":{"type":"ChargeUpdate",
        "atom":{"mol_id":0,"atom_idx":i},"delta":+1|-1}}
    {"step_type":"op","primitive":{"type":"RadicalUpdate",
        "atom":{...},"delta":+1|-1}}
    {"step_type":"op","primitive":{"type":"RemoveAtom",
        "atom":{"mol_id":0,"atom_idx":i}}}

  -- Compound steps (SUBGRAPH-LEVEL mechanism ops) --------------------
  Act on a GROUP of atoms/bonds at once -- useful for reaction mechanisms.
  Each desugars to Layer-1 primitives that Lean verifies; conservation is
  checked over the whole step.
    {"step_type":"compound","compound":{"compound":"ProtonShift",
        "h":{...},"donor":{...},"acceptor":{...}}}
        -- move a proton H from donor to acceptor (acid/base, tautomer).
          The state is HEAVY-ATOM only: implicit Hs are not addressable.
          First AddAtom an explicit H + BondForm it to the donor, then
          ProtonShift that H. Works across molecules (the framework
          re-bases refs through the merge).
    {"step_type":"compound","compound":{"compound":"Eject",
        "anchor":{...},"leaving":{...}}}
        -- break anchor-leaving and send the leaving group to the pool.
    {"step_type":"compound","compound":{"compound":"Fragment",
        "anchor":{...},"leaving":{...}}}
        -- break a BRIDGE bond and split the molecule into TWO active
          molecules
          (retro: product -> two reactant fragments). Both halves stay active.
    {"step_type":"compound","compound":{"compound":"BondFormBreak",
        "form_src":{...},"form_dst":{...},"form_bt":"Single",
        "break_src":{...},"break_dst":{...}}}
        -- concerted form-one-bond + break-another (SN2, addition-elim).
    {"step_type":"compound","compound":{"compound":"Concerted",
        "primitives":[ <op primitive>, ... ]}}
        -- apply a bundle of primitives atomically (Lean checks the net
          result).

  -- Macro steps (HIGH-LEVEL build ops -- STRONGLY PREFERRED) -----------
  Prefer these over long AddAtom/BondForm chains. Each macro expands to
  Layer-1 primitives that Lean still verifies individually, but your
  reasoning stays compact and you avoid atom-index bookkeeping errors.
  After a macro, atom indices continue from where the macro left off
  (a Chain/Ring of n atoms occupies the next n free indices, in order).

    {"step_type":"macro","macro":{"macro":"Chain",
        "element":"C","n":N,"bond_type":"Single","mol_id":0}}
        -- A linear chain of N atoms. Occupies indices [base .. base+N-1]
          where base = current atom count.
    {"step_type":"macro","macro":{"macro":"Ring",
        "element":"C","n":N,"aromatic":true,"mol_id":0}}
        -- An N-membered ring (aromatic if "aromatic":true -> benzene for
          N=6). Occupies the next N indices and closes the loop.
    {"step_type":"macro","macro":{"macro":"AttachGroup",
        "anchor":{"mol_id":0,"atom_idx":i},"group":"<name>"}}
        -- Graft a functional group onto existing atom i. Recognised
          groups: hydroxyl, oxo, amino, methyl, carboxyl, carboxylate,
          aldehyde, ester, amide, nitro, nitrile, methoxy, ether,
          sulfonyl, phosphate, fluoro/chloro/bromo/iodo, thiol,
          benzene/phenyl, pyridine, furan, pyrrole, thiophene,
          cyclohexane, cyclopropane, cyclopentane.  (Or pass a raw
          fragment SMILES as "group".)
    {"step_type":"macro","macro":{"macro":"AttachRing",
        "anchor":{"mol_id":0,"atom_idx":i},"n":6,"aromatic":true,
        "mol_id":0}}
        -- Build an N-membered ring and bond it to existing atom i.

  -- Assert steps (state-querying claims; witness filled by framework) --
    {"step_type":"assert","assertion":{"claim":"AtomCount",
        "element":"carbon"|"nitrogen"|...,"count":N,"mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"BondCount",
        "bond_type":"Single"|"Double"|...,"count":N,"mol_id":0}}
{"step_type":"assert","assertion":{"claim":"RingCount","count":N,"mol_id":0}}
{"step_type":"assert","assertion":{"claim":"HasAromatic","expected":true,"mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"FGCount",
        "fg":"<recognised-name>","count":N,"mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"FGCountDelta",
        "fg":"<name>","delta":+1|-1,"input_smiles":"...","mol_id":0}}
{"step_type":"assert","assertion":{"claim":"NameMatch","name":"...","mol_id":0}}
{"step_type":"assert","assertion":{"claim":"ClassMember","class":"...","mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"PropertyChange",
"prop":"logp"|"qed"|"solubility"|...,"direction":"increase"|"decrease",
        "input_smiles":"...","mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"OutcomeMatch",
        "reference_smiles":"<target>","mode":"skeleton"|"exact"|"tanimoto",
        "mol_id":0}}
{"step_type":"assert","assertion":{"claim":"StereoCenterCount","count":N,"mol_id":0}}
        -- exactly N tracked R/S stereocentres. Conservative: an edit AT a
          centre drops its annotation, so only claim centres your edits
          never touched.

Recognised FG names (for FGCount / FGCountDelta):
  hydroxyl, aldehyde, ketone, carboxyl, carboxylate, ester, amide,
  amine, primary_amine, secondary_amine, tertiary_amine, nitro,
  nitrile, thiol, thioether, sulfoxide, sulfone, halide, fluoride,
  chloride, bromide, iodide, alkene, alkyne, ether, epoxide, imine,
  phenol, anhydride, benzene_ring, pyridine, pyrrole, furan,
  thiophene, indole, imidazole, naphthalene, quinoline, pyrimidine,
  phosphate_ester, sulfate_ester.

Return JSON:
{ "strategy":"...", "trace":[<step list>] }


==> listings/prompts/full_mol_edit_add.txt <==
Task: mol_edit_add

Input SMILES (already loaded as mol_id=0):
NNc1ncc(Br)cc1C(F)(F)F

ATOM MAP mol 0 (use these indices in your steps; [i]El, bonds i-j single, i=j
  double, i#j triple, i:j aromatic):
  atoms: [0]N [1]N [2]C [3]N [4]C [5]C [6]Br [7]C [8]C [9]C [10]F [11]F [12]F
  bonds: 0-1 1-2 2:3 3:4 4:5 5-6 5:7 7:8 8-9 9-10 9-11 9-12 8:2

Instruction: Add a benzene ring to the molecule.

Modify the input (mol_id=0) IN PLACE -- keep editing mol 0 so the
verification (which targets mol 0) sees your change:

  - For Add: either AddAtom the new group's atoms + BondForm them on, OR
    `propose` the group as a fragment (it becomes a new mol_id) and then
    BondForm an atom of mol 0 to an atom of the fragment -- the
    cross-molecule BondForm MERGES the fragment into mol 0.
  - For Del: BondBreak the bonds of the FG, RemoveAtom each atom.
  - For Sub: combine the above.

Use `propose_fragment` for any fragment you want to graft, then BondForm it
onto mol 0. There is no whole-molecule `propose` here: the trace MUST end on a
SINGLE molecule (the rewritten input) -- every proposed fragment has to be
  attached.

After modifying, emit Assert steps (add intermediate ones after major edits):
  - FGCountDelta confirming the delta on the requested group.
  - OutcomeMatch(mode="tanimoto", reference_smiles=<input>) to confirm
    the rest of the input scaffold was preserved.


Available step shapes:

  -- Propose steps -- TWO distinct interfaces --------------------------
  MolLean validates every proposed structure (no impossible valences,
  single connected component) before it enters the state.

    {"step_type":"propose","smiles":"<SMILES>"}
        -- Propose a WHOLE molecule. Allowed only for SYNTHESIS tasks
          (text_to_mol / mol_custom), where you build a target from
          nothing. If the state is empty it becomes mol_id 0.

    {"step_type":"propose_fragment","smiles":"<SMILES>"}
        -- Propose a FRAGMENT to graft onto an existing molecule. It is
          added as a new mol_id; you THEN attach it with a cross-molecule
          BondForm (src in mol 0, dst in the fragment), which merges it
          into mol 0. Use this for TRANSFORMATION tasks (mol_edit /
          mol_opt) -- e.g. enumerate property-improving substructures and
          combine them onto the input. The result must end as ONE molecule.

  Idioms: base-and-edit (propose a scaffold, then AttachGroup/BondForm/
  AddAtom/RemoveAtom); fragment assembly (propose_fragment several pieces,
  join with cross-molecule BondForm).

  -- Op steps (state-changing primitives) --------------------------
    {"step_type":"op","primitive":{"type":"AddAtom","mol_id":0,
        "element":"C"|"N"|"O"|...,"charge":0,"radicals":0,
        "is_aromatic":false}}
        -- Append a new atom to molecule `mol_id`. Atom indices grow
          sequentially as you add them (first AddAtom -> idx 0).
    {"step_type":"op","primitive":{"type":"BondForm",
        "src":{"mol_id":0,"atom_idx":i},
        "dst":{"mol_id":0,"atom_idx":j},
        "bond_type":"Single"|"Double"|"Triple"|"Aromatic"}}
        -- Form a bond between two existing atoms.
    {"step_type":"op","primitive":{"type":"BondBreak",
        "src":{"mol_id":0,"atom_idx":i},
        "dst":{"mol_id":0,"atom_idx":j}}}
    {"step_type":"op","primitive":{"type":"BondOrderChange",
        "src":{...},"dst":{...},"bond_type":"..."}}
    {"step_type":"op","primitive":{"type":"ChargeUpdate",
        "atom":{"mol_id":0,"atom_idx":i},"delta":+1|-1}}
    {"step_type":"op","primitive":{"type":"RadicalUpdate",
        "atom":{...},"delta":+1|-1}}
    {"step_type":"op","primitive":{"type":"RemoveAtom",
        "atom":{"mol_id":0,"atom_idx":i}}}

  -- Compound steps (SUBGRAPH-LEVEL mechanism ops) --------------------
  Act on a GROUP of atoms/bonds at once -- useful for reaction mechanisms.
  Each desugars to Layer-1 primitives that Lean verifies; conservation is
  checked over the whole step.
    {"step_type":"compound","compound":{"compound":"ProtonShift",
        "h":{...},"donor":{...},"acceptor":{...}}}
        -- move a proton H from donor to acceptor (acid/base, tautomer).
          The state is HEAVY-ATOM only: implicit Hs are not addressable.
          First AddAtom an explicit H + BondForm it to the donor, then
          ProtonShift that H. Works across molecules (the framework
          re-bases refs through the merge).
    {"step_type":"compound","compound":{"compound":"Eject",
        "anchor":{...},"leaving":{...}}}
        -- break anchor-leaving and send the leaving group to the pool.
    {"step_type":"compound","compound":{"compound":"Fragment",
        "anchor":{...},"leaving":{...}}}
        -- break a BRIDGE bond and split the molecule into TWO active
          molecules
          (retro: product -> two reactant fragments). Both halves stay active.
    {"step_type":"compound","compound":{"compound":"BondFormBreak",
        "form_src":{...},"form_dst":{...},"form_bt":"Single",
        "break_src":{...},"break_dst":{...}}}
        -- concerted form-one-bond + break-another (SN2, addition-elim).
    {"step_type":"compound","compound":{"compound":"Concerted",
        "primitives":[ <op primitive>, ... ]}}
        -- apply a bundle of primitives atomically (Lean checks the net
          result).

  -- Macro steps (HIGH-LEVEL build ops -- STRONGLY PREFERRED) -----------
  Prefer these over long AddAtom/BondForm chains. Each macro expands to
  Layer-1 primitives that Lean still verifies individually, but your
  reasoning stays compact and you avoid atom-index bookkeeping errors.
  After a macro, atom indices continue from where the macro left off
  (a Chain/Ring of n atoms occupies the next n free indices, in order).

    {"step_type":"macro","macro":{"macro":"Chain",
        "element":"C","n":N,"bond_type":"Single","mol_id":0}}
        -- A linear chain of N atoms. Occupies indices [base .. base+N-1]
          where base = current atom count.
    {"step_type":"macro","macro":{"macro":"Ring",
        "element":"C","n":N,"aromatic":true,"mol_id":0}}
        -- An N-membered ring (aromatic if "aromatic":true -> benzene for
          N=6). Occupies the next N indices and closes the loop.
    {"step_type":"macro","macro":{"macro":"AttachGroup",
        "anchor":{"mol_id":0,"atom_idx":i},"group":"<name>"}}
        -- Graft a functional group onto existing atom i. Recognised
          groups: hydroxyl, oxo, amino, methyl, carboxyl, carboxylate,
          aldehyde, ester, amide, nitro, nitrile, methoxy, ether,
          sulfonyl, phosphate, fluoro/chloro/bromo/iodo, thiol,
          benzene/phenyl, pyridine, furan, pyrrole, thiophene,
          cyclohexane, cyclopropane, cyclopentane.  (Or pass a raw
          fragment SMILES as "group".)
    {"step_type":"macro","macro":{"macro":"AttachRing",
        "anchor":{"mol_id":0,"atom_idx":i},"n":6,"aromatic":true,
        "mol_id":0}}
        -- Build an N-membered ring and bond it to existing atom i.

  -- Assert steps (state-querying claims; witness filled by framework) --
    {"step_type":"assert","assertion":{"claim":"AtomCount",
        "element":"carbon"|"nitrogen"|...,"count":N,"mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"BondCount",
        "bond_type":"Single"|"Double"|...,"count":N,"mol_id":0}}
{"step_type":"assert","assertion":{"claim":"RingCount","count":N,"mol_id":0}}
{"step_type":"assert","assertion":{"claim":"HasAromatic","expected":true,"mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"FGCount",
        "fg":"<recognised-name>","count":N,"mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"FGCountDelta",
        "fg":"<name>","delta":+1|-1,"input_smiles":"...","mol_id":0}}
{"step_type":"assert","assertion":{"claim":"NameMatch","name":"...","mol_id":0}}
{"step_type":"assert","assertion":{"claim":"ClassMember","class":"...","mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"PropertyChange",
"prop":"logp"|"qed"|"solubility"|...,"direction":"increase"|"decrease",
        "input_smiles":"...","mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"OutcomeMatch",
        "reference_smiles":"<target>","mode":"skeleton"|"exact"|"tanimoto",
        "mol_id":0}}
{"step_type":"assert","assertion":{"claim":"StereoCenterCount","count":N,"mol_id":0}}
        -- exactly N tracked R/S stereocentres. Conservative: an edit AT a
          centre drops its annotation, so only claim centres your edits
          never touched.

Recognised FG names (for FGCount / FGCountDelta):
  hydroxyl, aldehyde, ketone, carboxyl, carboxylate, ester, amide,
  amine, primary_amine, secondary_amine, tertiary_amine, nitro,
  nitrile, thiol, thioether, sulfoxide, sulfone, halide, fluoride,
  chloride, bromide, iodide, alkene, alkyne, ether, epoxide, imine,
  phenol, anhydride, benzene_ring, pyridine, pyrrole, furan,
  thiophene, indole, imidazole, naphthalene, quinoline, pyrimidine,
  phosphate_ester, sulfate_ester.

Return JSON:
{ "strategy":"...", "trace":[<step list>] }


==> listings/prompts/full_mol_edit_del.txt <==
Task: mol_edit_del

Input SMILES (already loaded as mol_id=0):
O=C(Cc1ccc(Cl)cc1)NC[C@](O)(c1ccccc1)C(F)(F)F

ATOM MAP mol 0 (use these indices in your steps; [i]El, bonds i-j single, i=j
  double, i#j triple, i:j aromatic):
  atoms: [0]O [1]C [2]C [3]C [4]C [5]C [6]C [7]Cl [8]C [9]C [10]N [11]C [12]C
    [13]O [14]C [15]C [16]C [17]C [18]C [19]C [20]C [21]F [22]F [23]F
  bonds: 0=1 1-2 2-3 3:4 4:5 5:6 6-7 6:8 8:9 1-10 10-11 11-12 12-13 12-14
    14:15 15:16 16:17 17:18 18:19 12-20 20-21 20-22 20-23 9:3 19:14

Instruction: Remove a benzene_ring from the molecule.

Modify the input (mol_id=0) IN PLACE -- keep editing mol 0 so the
verification (which targets mol 0) sees your change:

  - For Add: either AddAtom the new group's atoms + BondForm them on, OR
    `propose` the group as a fragment (it becomes a new mol_id) and then
    BondForm an atom of mol 0 to an atom of the fragment -- the
    cross-molecule BondForm MERGES the fragment into mol 0.
  - For Del: BondBreak the bonds of the FG, RemoveAtom each atom.
  - For Sub: combine the above.

Use `propose_fragment` for any fragment you want to graft, then BondForm it
onto mol 0. There is no whole-molecule `propose` here: the trace MUST end on a
SINGLE molecule (the rewritten input) -- every proposed fragment has to be
  attached.

After modifying, emit Assert steps (add intermediate ones after major edits):
  - FGCountDelta confirming the delta on the requested group.
  - OutcomeMatch(mode="tanimoto", reference_smiles=<input>) to confirm
    the rest of the input scaffold was preserved.


Available step shapes:

  -- Propose steps -- TWO distinct interfaces --------------------------
  MolLean validates every proposed structure (no impossible valences,
  single connected component) before it enters the state.

    {"step_type":"propose","smiles":"<SMILES>"}
        -- Propose a WHOLE molecule. Allowed only for SYNTHESIS tasks
          (text_to_mol / mol_custom), where you build a target from
          nothing. If the state is empty it becomes mol_id 0.

    {"step_type":"propose_fragment","smiles":"<SMILES>"}
        -- Propose a FRAGMENT to graft onto an existing molecule. It is
          added as a new mol_id; you THEN attach it with a cross-molecule
          BondForm (src in mol 0, dst in the fragment), which merges it
          into mol 0. Use this for TRANSFORMATION tasks (mol_edit /
          mol_opt) -- e.g. enumerate property-improving substructures and
          combine them onto the input. The result must end as ONE molecule.

  Idioms: base-and-edit (propose a scaffold, then AttachGroup/BondForm/
  AddAtom/RemoveAtom); fragment assembly (propose_fragment several pieces,
  join with cross-molecule BondForm).

  -- Op steps (state-changing primitives) --------------------------
    {"step_type":"op","primitive":{"type":"AddAtom","mol_id":0,
        "element":"C"|"N"|"O"|...,"charge":0,"radicals":0,
        "is_aromatic":false}}
        -- Append a new atom to molecule `mol_id`. Atom indices grow
          sequentially as you add them (first AddAtom -> idx 0).
    {"step_type":"op","primitive":{"type":"BondForm",
        "src":{"mol_id":0,"atom_idx":i},
        "dst":{"mol_id":0,"atom_idx":j},
        "bond_type":"Single"|"Double"|"Triple"|"Aromatic"}}
        -- Form a bond between two existing atoms.
    {"step_type":"op","primitive":{"type":"BondBreak",
        "src":{"mol_id":0,"atom_idx":i},
        "dst":{"mol_id":0,"atom_idx":j}}}
    {"step_type":"op","primitive":{"type":"BondOrderChange",
        "src":{...},"dst":{...},"bond_type":"..."}}
    {"step_type":"op","primitive":{"type":"ChargeUpdate",
        "atom":{"mol_id":0,"atom_idx":i},"delta":+1|-1}}
    {"step_type":"op","primitive":{"type":"RadicalUpdate",
        "atom":{...},"delta":+1|-1}}
    {"step_type":"op","primitive":{"type":"RemoveAtom",
        "atom":{"mol_id":0,"atom_idx":i}}}

  -- Compound steps (SUBGRAPH-LEVEL mechanism ops) --------------------
  Act on a GROUP of atoms/bonds at once -- useful for reaction mechanisms.
  Each desugars to Layer-1 primitives that Lean verifies; conservation is
  checked over the whole step.
    {"step_type":"compound","compound":{"compound":"ProtonShift",
        "h":{...},"donor":{...},"acceptor":{...}}}
        -- move a proton H from donor to acceptor (acid/base, tautomer).
          The state is HEAVY-ATOM only: implicit Hs are not addressable.
          First AddAtom an explicit H + BondForm it to the donor, then
          ProtonShift that H. Works across molecules (the framework
          re-bases refs through the merge).
    {"step_type":"compound","compound":{"compound":"Eject",
        "anchor":{...},"leaving":{...}}}
        -- break anchor-leaving and send the leaving group to the pool.
    {"step_type":"compound","compound":{"compound":"Fragment",
        "anchor":{...},"leaving":{...}}}
        -- break a BRIDGE bond and split the molecule into TWO active
          molecules
          (retro: product -> two reactant fragments). Both halves stay active.
    {"step_type":"compound","compound":{"compound":"BondFormBreak",
        "form_src":{...},"form_dst":{...},"form_bt":"Single",
        "break_src":{...},"break_dst":{...}}}
        -- concerted form-one-bond + break-another (SN2, addition-elim).
    {"step_type":"compound","compound":{"compound":"Concerted",
        "primitives":[ <op primitive>, ... ]}}
        -- apply a bundle of primitives atomically (Lean checks the net
          result).

  -- Macro steps (HIGH-LEVEL build ops -- STRONGLY PREFERRED) -----------
  Prefer these over long AddAtom/BondForm chains. Each macro expands to
  Layer-1 primitives that Lean still verifies individually, but your
  reasoning stays compact and you avoid atom-index bookkeeping errors.
  After a macro, atom indices continue from where the macro left off
  (a Chain/Ring of n atoms occupies the next n free indices, in order).

    {"step_type":"macro","macro":{"macro":"Chain",
        "element":"C","n":N,"bond_type":"Single","mol_id":0}}
        -- A linear chain of N atoms. Occupies indices [base .. base+N-1]
          where base = current atom count.
    {"step_type":"macro","macro":{"macro":"Ring",
        "element":"C","n":N,"aromatic":true,"mol_id":0}}
        -- An N-membered ring (aromatic if "aromatic":true -> benzene for
          N=6). Occupies the next N indices and closes the loop.
    {"step_type":"macro","macro":{"macro":"AttachGroup",
        "anchor":{"mol_id":0,"atom_idx":i},"group":"<name>"}}
        -- Graft a functional group onto existing atom i. Recognised
          groups: hydroxyl, oxo, amino, methyl, carboxyl, carboxylate,
          aldehyde, ester, amide, nitro, nitrile, methoxy, ether,
          sulfonyl, phosphate, fluoro/chloro/bromo/iodo, thiol,
          benzene/phenyl, pyridine, furan, pyrrole, thiophene,
          cyclohexane, cyclopropane, cyclopentane.  (Or pass a raw
          fragment SMILES as "group".)
    {"step_type":"macro","macro":{"macro":"AttachRing",
        "anchor":{"mol_id":0,"atom_idx":i},"n":6,"aromatic":true,
        "mol_id":0}}
        -- Build an N-membered ring and bond it to existing atom i.

  -- Assert steps (state-querying claims; witness filled by framework) --
    {"step_type":"assert","assertion":{"claim":"AtomCount",
        "element":"carbon"|"nitrogen"|...,"count":N,"mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"BondCount",
        "bond_type":"Single"|"Double"|...,"count":N,"mol_id":0}}
{"step_type":"assert","assertion":{"claim":"RingCount","count":N,"mol_id":0}}
{"step_type":"assert","assertion":{"claim":"HasAromatic","expected":true,"mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"FGCount",
        "fg":"<recognised-name>","count":N,"mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"FGCountDelta",
        "fg":"<name>","delta":+1|-1,"input_smiles":"...","mol_id":0}}
{"step_type":"assert","assertion":{"claim":"NameMatch","name":"...","mol_id":0}}
{"step_type":"assert","assertion":{"claim":"ClassMember","class":"...","mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"PropertyChange",
"prop":"logp"|"qed"|"solubility"|...,"direction":"increase"|"decrease",
        "input_smiles":"...","mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"OutcomeMatch",
        "reference_smiles":"<target>","mode":"skeleton"|"exact"|"tanimoto",
        "mol_id":0}}
{"step_type":"assert","assertion":{"claim":"StereoCenterCount","count":N,"mol_id":0}}
        -- exactly N tracked R/S stereocentres. Conservative: an edit AT a
          centre drops its annotation, so only claim centres your edits
          never touched.

Recognised FG names (for FGCount / FGCountDelta):
  hydroxyl, aldehyde, ketone, carboxyl, carboxylate, ester, amide,
  amine, primary_amine, secondary_amine, tertiary_amine, nitro,
  nitrile, thiol, thioether, sulfoxide, sulfone, halide, fluoride,
  chloride, bromide, iodide, alkene, alkyne, ether, epoxide, imine,
  phenol, anhydride, benzene_ring, pyridine, pyrrole, furan,
  thiophene, indole, imidazole, naphthalene, quinoline, pyrimidine,
  phosphate_ester, sulfate_ester.

Return JSON:
{ "strategy":"...", "trace":[<step list>] }


==> listings/prompts/full_mol_edit_sub.txt <==
Task: mol_edit_sub

Input SMILES (already loaded as mol_id=0):
O=C(NCc1cc(=O)[nH]c2ccccc12)c1cc(F)ccc1[N+](=O)[O-]

ATOM MAP mol 0 (use these indices in your steps; [i]El, bonds i-j single, i=j
  double, i#j triple, i:j aromatic):
  atoms: [0]O [1]C [2]N [3]C [4]C [5]C [6]C [7]O [8]N [9]C [10]C [11]C [12]C
    [13]C [14]C [15]C [16]C [17]C [18]F [19]C [20]C [21]C [22]N+1 [23]O
    [24]O-1
  bonds: 0=1 1-2 2-3 3-4 4:5 5:6 6=7 6:8 8:9 9:10 10:11 11:12 12:13 13:14 1-15
    15:16 16:17 17-18 17:19 19:20 20:21 21-22 22=23 22-24 14:4 21:15 14:9

Instruction: Substitute a nitro with a hydroxyl.

Modify the input (mol_id=0) IN PLACE -- keep editing mol 0 so the
verification (which targets mol 0) sees your change:

  - For Add: either AddAtom the new group's atoms + BondForm them on, OR
    `propose` the group as a fragment (it becomes a new mol_id) and then
    BondForm an atom of mol 0 to an atom of the fragment -- the
    cross-molecule BondForm MERGES the fragment into mol 0.
  - For Del: BondBreak the bonds of the FG, RemoveAtom each atom.
  - For Sub: combine the above.

Use `propose_fragment` for any fragment you want to graft, then BondForm it
onto mol 0. There is no whole-molecule `propose` here: the trace MUST end on a
SINGLE molecule (the rewritten input) -- every proposed fragment has to be
  attached.

After modifying, emit Assert steps (add intermediate ones after major edits):
  - FGCountDelta confirming the delta on the requested group.
  - OutcomeMatch(mode="tanimoto", reference_smiles=<input>) to confirm
    the rest of the input scaffold was preserved.


Available step shapes:

  -- Propose steps -- TWO distinct interfaces --------------------------
  MolLean validates every proposed structure (no impossible valences,
  single connected component) before it enters the state.

    {"step_type":"propose","smiles":"<SMILES>"}
        -- Propose a WHOLE molecule. Allowed only for SYNTHESIS tasks
          (text_to_mol / mol_custom), where you build a target from
          nothing. If the state is empty it becomes mol_id 0.

    {"step_type":"propose_fragment","smiles":"<SMILES>"}
        -- Propose a FRAGMENT to graft onto an existing molecule. It is
          added as a new mol_id; you THEN attach it with a cross-molecule
          BondForm (src in mol 0, dst in the fragment), which merges it
          into mol 0. Use this for TRANSFORMATION tasks (mol_edit /
          mol_opt) -- e.g. enumerate property-improving substructures and
          combine them onto the input. The result must end as ONE molecule.

  Idioms: base-and-edit (propose a scaffold, then AttachGroup/BondForm/
  AddAtom/RemoveAtom); fragment assembly (propose_fragment several pieces,
  join with cross-molecule BondForm).

  -- Op steps (state-changing primitives) --------------------------
    {"step_type":"op","primitive":{"type":"AddAtom","mol_id":0,
        "element":"C"|"N"|"O"|...,"charge":0,"radicals":0,
        "is_aromatic":false}}
        -- Append a new atom to molecule `mol_id`. Atom indices grow
          sequentially as you add them (first AddAtom -> idx 0).
    {"step_type":"op","primitive":{"type":"BondForm",
        "src":{"mol_id":0,"atom_idx":i},
        "dst":{"mol_id":0,"atom_idx":j},
        "bond_type":"Single"|"Double"|"Triple"|"Aromatic"}}
        -- Form a bond between two existing atoms.
    {"step_type":"op","primitive":{"type":"BondBreak",
        "src":{"mol_id":0,"atom_idx":i},
        "dst":{"mol_id":0,"atom_idx":j}}}
    {"step_type":"op","primitive":{"type":"BondOrderChange",
        "src":{...},"dst":{...},"bond_type":"..."}}
    {"step_type":"op","primitive":{"type":"ChargeUpdate",
        "atom":{"mol_id":0,"atom_idx":i},"delta":+1|-1}}
    {"step_type":"op","primitive":{"type":"RadicalUpdate",
        "atom":{...},"delta":+1|-1}}
    {"step_type":"op","primitive":{"type":"RemoveAtom",
        "atom":{"mol_id":0,"atom_idx":i}}}

  -- Compound steps (SUBGRAPH-LEVEL mechanism ops) --------------------
  Act on a GROUP of atoms/bonds at once -- useful for reaction mechanisms.
  Each desugars to Layer-1 primitives that Lean verifies; conservation is
  checked over the whole step.
    {"step_type":"compound","compound":{"compound":"ProtonShift",
        "h":{...},"donor":{...},"acceptor":{...}}}
        -- move a proton H from donor to acceptor (acid/base, tautomer).
          The state is HEAVY-ATOM only: implicit Hs are not addressable.
          First AddAtom an explicit H + BondForm it to the donor, then
          ProtonShift that H. Works across molecules (the framework
          re-bases refs through the merge).
    {"step_type":"compound","compound":{"compound":"Eject",
        "anchor":{...},"leaving":{...}}}
        -- break anchor-leaving and send the leaving group to the pool.
    {"step_type":"compound","compound":{"compound":"Fragment",
        "anchor":{...},"leaving":{...}}}
        -- break a BRIDGE bond and split the molecule into TWO active
          molecules
          (retro: product -> two reactant fragments). Both halves stay active.
    {"step_type":"compound","compound":{"compound":"BondFormBreak",
        "form_src":{...},"form_dst":{...},"form_bt":"Single",
        "break_src":{...},"break_dst":{...}}}
        -- concerted form-one-bond + break-another (SN2, addition-elim).
    {"step_type":"compound","compound":{"compound":"Concerted",
        "primitives":[ <op primitive>, ... ]}}
        -- apply a bundle of primitives atomically (Lean checks the net
          result).

  -- Macro steps (HIGH-LEVEL build ops -- STRONGLY PREFERRED) -----------
  Prefer these over long AddAtom/BondForm chains. Each macro expands to
  Layer-1 primitives that Lean still verifies individually, but your
  reasoning stays compact and you avoid atom-index bookkeeping errors.
  After a macro, atom indices continue from where the macro left off
  (a Chain/Ring of n atoms occupies the next n free indices, in order).

    {"step_type":"macro","macro":{"macro":"Chain",
        "element":"C","n":N,"bond_type":"Single","mol_id":0}}
        -- A linear chain of N atoms. Occupies indices [base .. base+N-1]
          where base = current atom count.
    {"step_type":"macro","macro":{"macro":"Ring",
        "element":"C","n":N,"aromatic":true,"mol_id":0}}
        -- An N-membered ring (aromatic if "aromatic":true -> benzene for
          N=6). Occupies the next N indices and closes the loop.
    {"step_type":"macro","macro":{"macro":"AttachGroup",
        "anchor":{"mol_id":0,"atom_idx":i},"group":"<name>"}}
        -- Graft a functional group onto existing atom i. Recognised
          groups: hydroxyl, oxo, amino, methyl, carboxyl, carboxylate,
          aldehyde, ester, amide, nitro, nitrile, methoxy, ether,
          sulfonyl, phosphate, fluoro/chloro/bromo/iodo, thiol,
          benzene/phenyl, pyridine, furan, pyrrole, thiophene,
          cyclohexane, cyclopropane, cyclopentane.  (Or pass a raw
          fragment SMILES as "group".)
    {"step_type":"macro","macro":{"macro":"AttachRing",
        "anchor":{"mol_id":0,"atom_idx":i},"n":6,"aromatic":true,
        "mol_id":0}}
        -- Build an N-membered ring and bond it to existing atom i.

  -- Assert steps (state-querying claims; witness filled by framework) --
    {"step_type":"assert","assertion":{"claim":"AtomCount",
        "element":"carbon"|"nitrogen"|...,"count":N,"mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"BondCount",
        "bond_type":"Single"|"Double"|...,"count":N,"mol_id":0}}
{"step_type":"assert","assertion":{"claim":"RingCount","count":N,"mol_id":0}}
{"step_type":"assert","assertion":{"claim":"HasAromatic","expected":true,"mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"FGCount",
        "fg":"<recognised-name>","count":N,"mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"FGCountDelta",
        "fg":"<name>","delta":+1|-1,"input_smiles":"...","mol_id":0}}
{"step_type":"assert","assertion":{"claim":"NameMatch","name":"...","mol_id":0}}
{"step_type":"assert","assertion":{"claim":"ClassMember","class":"...","mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"PropertyChange",
"prop":"logp"|"qed"|"solubility"|...,"direction":"increase"|"decrease",
        "input_smiles":"...","mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"OutcomeMatch",
        "reference_smiles":"<target>","mode":"skeleton"|"exact"|"tanimoto",
        "mol_id":0}}
{"step_type":"assert","assertion":{"claim":"StereoCenterCount","count":N,"mol_id":0}}
        -- exactly N tracked R/S stereocentres. Conservative: an edit AT a
          centre drops its annotation, so only claim centres your edits
          never touched.

Recognised FG names (for FGCount / FGCountDelta):
  hydroxyl, aldehyde, ketone, carboxyl, carboxylate, ester, amide,
  amine, primary_amine, secondary_amine, tertiary_amine, nitro,
  nitrile, thiol, thioether, sulfoxide, sulfone, halide, fluoride,
  chloride, bromide, iodide, alkene, alkyne, ether, epoxide, imine,
  phenol, anhydride, benzene_ring, pyridine, pyrrole, furan,
  thiophene, indole, imidazole, naphthalene, quinoline, pyrimidine,
  phosphate_ester, sulfate_ester.

Return JSON:
{ "strategy":"...", "trace":[<step list>] }


==> listings/prompts/full_mol_opt_logp.txt <==
Task: mol_opt_logp  (optimise a molecular property)

Input SMILES (already loaded as mol_id=0):
Cc1ccnc(N2CCC(c3nc(C(F)(F)F)c[nH]3)CC2)c1[N+](=O)[O-]

ATOM MAP mol 0 (use these indices in your steps; [i]El, bonds i-j single, i=j
  double, i#j triple, i:j aromatic):
  atoms: [0]C [1]C [2]C [3]C [4]N [5]C [6]N [7]C [8]C [9]C [10]C [11]N [12]C
    [13]C [14]F [15]F [16]F [17]C [18]N [19]C [20]C [21]C [22]N+1 [23]O
    [24]O-1
  bonds: 0-1 1:2 2:3 3:4 4:5 5-6 6-7 7-8 8-9 9-10 10:11 11:12 12-13 13-14
    13-15 13-16 12:17 17:18 9-19 19-20 5:21 21-22 22=23 22-24 21:1 20-6 18:10

Original instruction:
Modify the molecule Cc1ccnc(N2CCC(c3nc(C(F)(F)F)c[nH]3)CC2)c1[N+](=O)[O-] to
  decrease its LogP value.

Modify the input (mol_id=0) so the prompt-stated property moves in the right
direction. PREFERRED -- edit the input (this is what gets a verified chain):
  * use HIGH-LEVEL steps -- `macro` AttachGroup / AttachRing,
    `propose_fragment`
    + cross-molecule BondForm -- to graft property-improving substructures.
    Prefer these over manual AddAtom/BondForm chains: macros renumber atoms
    internally, so you AVOID atom-index mistakes.
Fallback (allowed, NOT preferred): if you cannot express the edit as steps,
  you
may `propose` a single candidate optimised molecule. It is scored, but counts
  as
an unverified guess -- not a Lean-checked derivation. Always prefer editing.
Emit intermediate Assert steps after major edits to check progress, then
  finish with:

  - PropertyChange with the relevant prop name and direction.
  - OutcomeMatch(mode="tanimoto", reference_smiles=<input>) to keep
    the scaffold of the source molecule recognisably intact.


Available step shapes:

  -- Propose steps -- TWO distinct interfaces --------------------------
  MolLean validates every proposed structure (no impossible valences,
  single connected component) before it enters the state.

    {"step_type":"propose","smiles":"<SMILES>"}
        -- Propose a WHOLE molecule. Allowed only for SYNTHESIS tasks
          (text_to_mol / mol_custom), where you build a target from
          nothing. If the state is empty it becomes mol_id 0.

    {"step_type":"propose_fragment","smiles":"<SMILES>"}
        -- Propose a FRAGMENT to graft onto an existing molecule. It is
          added as a new mol_id; you THEN attach it with a cross-molecule
          BondForm (src in mol 0, dst in the fragment), which merges it
          into mol 0. Use this for TRANSFORMATION tasks (mol_edit /
          mol_opt) -- e.g. enumerate property-improving substructures and
          combine them onto the input. The result must end as ONE molecule.

  Idioms: base-and-edit (propose a scaffold, then AttachGroup/BondForm/
  AddAtom/RemoveAtom); fragment assembly (propose_fragment several pieces,
  join with cross-molecule BondForm).

  -- Op steps (state-changing primitives) --------------------------
    {"step_type":"op","primitive":{"type":"AddAtom","mol_id":0,
        "element":"C"|"N"|"O"|...,"charge":0,"radicals":0,
        "is_aromatic":false}}
        -- Append a new atom to molecule `mol_id`. Atom indices grow
          sequentially as you add them (first AddAtom -> idx 0).
    {"step_type":"op","primitive":{"type":"BondForm",
        "src":{"mol_id":0,"atom_idx":i},
        "dst":{"mol_id":0,"atom_idx":j},
        "bond_type":"Single"|"Double"|"Triple"|"Aromatic"}}
        -- Form a bond between two existing atoms.
    {"step_type":"op","primitive":{"type":"BondBreak",
        "src":{"mol_id":0,"atom_idx":i},
        "dst":{"mol_id":0,"atom_idx":j}}}
    {"step_type":"op","primitive":{"type":"BondOrderChange",
        "src":{...},"dst":{...},"bond_type":"..."}}
    {"step_type":"op","primitive":{"type":"ChargeUpdate",
        "atom":{"mol_id":0,"atom_idx":i},"delta":+1|-1}}
    {"step_type":"op","primitive":{"type":"RadicalUpdate",
        "atom":{...},"delta":+1|-1}}
    {"step_type":"op","primitive":{"type":"RemoveAtom",
        "atom":{"mol_id":0,"atom_idx":i}}}

  -- Compound steps (SUBGRAPH-LEVEL mechanism ops) --------------------
  Act on a GROUP of atoms/bonds at once -- useful for reaction mechanisms.
  Each desugars to Layer-1 primitives that Lean verifies; conservation is
  checked over the whole step.
    {"step_type":"compound","compound":{"compound":"ProtonShift",
        "h":{...},"donor":{...},"acceptor":{...}}}
        -- move a proton H from donor to acceptor (acid/base, tautomer).
          The state is HEAVY-ATOM only: implicit Hs are not addressable.
          First AddAtom an explicit H + BondForm it to the donor, then
          ProtonShift that H. Works across molecules (the framework
          re-bases refs through the merge).
    {"step_type":"compound","compound":{"compound":"Eject",
        "anchor":{...},"leaving":{...}}}
        -- break anchor-leaving and send the leaving group to the pool.
    {"step_type":"compound","compound":{"compound":"Fragment",
        "anchor":{...},"leaving":{...}}}
        -- break a BRIDGE bond and split the molecule into TWO active
          molecules
          (retro: product -> two reactant fragments). Both halves stay active.
    {"step_type":"compound","compound":{"compound":"BondFormBreak",
        "form_src":{...},"form_dst":{...},"form_bt":"Single",
        "break_src":{...},"break_dst":{...}}}
        -- concerted form-one-bond + break-another (SN2, addition-elim).
    {"step_type":"compound","compound":{"compound":"Concerted",
        "primitives":[ <op primitive>, ... ]}}
        -- apply a bundle of primitives atomically (Lean checks the net
          result).

  -- Macro steps (HIGH-LEVEL build ops -- STRONGLY PREFERRED) -----------
  Prefer these over long AddAtom/BondForm chains. Each macro expands to
  Layer-1 primitives that Lean still verifies individually, but your
  reasoning stays compact and you avoid atom-index bookkeeping errors.
  After a macro, atom indices continue from where the macro left off
  (a Chain/Ring of n atoms occupies the next n free indices, in order).

    {"step_type":"macro","macro":{"macro":"Chain",
        "element":"C","n":N,"bond_type":"Single","mol_id":0}}
        -- A linear chain of N atoms. Occupies indices [base .. base+N-1]
          where base = current atom count.
    {"step_type":"macro","macro":{"macro":"Ring",
        "element":"C","n":N,"aromatic":true,"mol_id":0}}
        -- An N-membered ring (aromatic if "aromatic":true -> benzene for
          N=6). Occupies the next N indices and closes the loop.
    {"step_type":"macro","macro":{"macro":"AttachGroup",
        "anchor":{"mol_id":0,"atom_idx":i},"group":"<name>"}}
        -- Graft a functional group onto existing atom i. Recognised
          groups: hydroxyl, oxo, amino, methyl, carboxyl, carboxylate,
          aldehyde, ester, amide, nitro, nitrile, methoxy, ether,
          sulfonyl, phosphate, fluoro/chloro/bromo/iodo, thiol,
          benzene/phenyl, pyridine, furan, pyrrole, thiophene,
          cyclohexane, cyclopropane, cyclopentane.  (Or pass a raw
          fragment SMILES as "group".)
    {"step_type":"macro","macro":{"macro":"AttachRing",
        "anchor":{"mol_id":0,"atom_idx":i},"n":6,"aromatic":true,
        "mol_id":0}}
        -- Build an N-membered ring and bond it to existing atom i.

  -- Assert steps (state-querying claims; witness filled by framework) --
    {"step_type":"assert","assertion":{"claim":"AtomCount",
        "element":"carbon"|"nitrogen"|...,"count":N,"mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"BondCount",
        "bond_type":"Single"|"Double"|...,"count":N,"mol_id":0}}
{"step_type":"assert","assertion":{"claim":"RingCount","count":N,"mol_id":0}}
{"step_type":"assert","assertion":{"claim":"HasAromatic","expected":true,"mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"FGCount",
        "fg":"<recognised-name>","count":N,"mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"FGCountDelta",
        "fg":"<name>","delta":+1|-1,"input_smiles":"...","mol_id":0}}
{"step_type":"assert","assertion":{"claim":"NameMatch","name":"...","mol_id":0}}
{"step_type":"assert","assertion":{"claim":"ClassMember","class":"...","mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"PropertyChange",
"prop":"logp"|"qed"|"solubility"|...,"direction":"increase"|"decrease",
        "input_smiles":"...","mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"OutcomeMatch",
        "reference_smiles":"<target>","mode":"skeleton"|"exact"|"tanimoto",
        "mol_id":0}}
{"step_type":"assert","assertion":{"claim":"StereoCenterCount","count":N,"mol_id":0}}
        -- exactly N tracked R/S stereocentres. Conservative: an edit AT a
          centre drops its annotation, so only claim centres your edits
          never touched.

Recognised FG names (for FGCount / FGCountDelta):
  hydroxyl, aldehyde, ketone, carboxyl, carboxylate, ester, amide,
  amine, primary_amine, secondary_amine, tertiary_amine, nitro,
  nitrile, thiol, thioether, sulfoxide, sulfone, halide, fluoride,
  chloride, bromide, iodide, alkene, alkyne, ether, epoxide, imine,
  phenol, anhydride, benzene_ring, pyridine, pyrrole, furan,
  thiophene, indole, imidazole, naphthalene, quinoline, pyrimidine,
  phosphate_ester, sulfate_ester.

Return JSON:
{ "strategy":"...", "trace":[<step list>] }


==> listings/prompts/full_mol_opt_mr.txt <==
Task: mol_opt_mr  (optimise a molecular property)

Input SMILES (already loaded as mol_id=0):
O=C1NN(c2cccc(Cl)c2)C(=O)/C1=C/c1ccccc1OCc1ccccc1

ATOM MAP mol 0 (use these indices in your steps; [i]El, bonds i-j single, i=j
  double, i#j triple, i:j aromatic):
  atoms: [0]O [1]C [2]N [3]N [4]C [5]C [6]C [7]C [8]C [9]Cl [10]C [11]C [12]O
    [13]C [14]C [15]C [16]C [17]C [18]C [19]C [20]C [21]O [22]C [23]C [24]C
    [25]C [26]C [27]C [28]C
  bonds: 0=1 1-2 2-3 3-4 4:5 5:6 6:7 7:8 8-9 8:10 3-11 11=12 11-13 13=14 14-15
    15:16 16:17 17:18 18:19 19:20 20-21 21-22 22-23 23:24 24:25 25:26 26:27
    27:28 13-1 20:15 28:23 10:4

Original instruction:
Modify the molecule O=C1NN(c2cccc(Cl)c2)C(=O)/C1=C/c1ccccc1OCc1ccccc1 to
  decrease its MR value.

Modify the input (mol_id=0) so the prompt-stated property moves in the right
direction. PREFERRED -- edit the input (this is what gets a verified chain):
  * use HIGH-LEVEL steps -- `macro` AttachGroup / AttachRing,
    `propose_fragment`
    + cross-molecule BondForm -- to graft property-improving substructures.
    Prefer these over manual AddAtom/BondForm chains: macros renumber atoms
    internally, so you AVOID atom-index mistakes.
Fallback (allowed, NOT preferred): if you cannot express the edit as steps,
  you
may `propose` a single candidate optimised molecule. It is scored, but counts
  as
an unverified guess -- not a Lean-checked derivation. Always prefer editing.
Emit intermediate Assert steps after major edits to check progress, then
  finish with:

  - PropertyChange with the relevant prop name and direction.
  - OutcomeMatch(mode="tanimoto", reference_smiles=<input>) to keep
    the scaffold of the source molecule recognisably intact.


Available step shapes:

  -- Propose steps -- TWO distinct interfaces --------------------------
  MolLean validates every proposed structure (no impossible valences,
  single connected component) before it enters the state.

    {"step_type":"propose","smiles":"<SMILES>"}
        -- Propose a WHOLE molecule. Allowed only for SYNTHESIS tasks
          (text_to_mol / mol_custom), where you build a target from
          nothing. If the state is empty it becomes mol_id 0.

    {"step_type":"propose_fragment","smiles":"<SMILES>"}
        -- Propose a FRAGMENT to graft onto an existing molecule. It is
          added as a new mol_id; you THEN attach it with a cross-molecule
          BondForm (src in mol 0, dst in the fragment), which merges it
          into mol 0. Use this for TRANSFORMATION tasks (mol_edit /
          mol_opt) -- e.g. enumerate property-improving substructures and
          combine them onto the input. The result must end as ONE molecule.

  Idioms: base-and-edit (propose a scaffold, then AttachGroup/BondForm/
  AddAtom/RemoveAtom); fragment assembly (propose_fragment several pieces,
  join with cross-molecule BondForm).

  -- Op steps (state-changing primitives) --------------------------
    {"step_type":"op","primitive":{"type":"AddAtom","mol_id":0,
        "element":"C"|"N"|"O"|...,"charge":0,"radicals":0,
        "is_aromatic":false}}
        -- Append a new atom to molecule `mol_id`. Atom indices grow
          sequentially as you add them (first AddAtom -> idx 0).
    {"step_type":"op","primitive":{"type":"BondForm",
        "src":{"mol_id":0,"atom_idx":i},
        "dst":{"mol_id":0,"atom_idx":j},
        "bond_type":"Single"|"Double"|"Triple"|"Aromatic"}}
        -- Form a bond between two existing atoms.
    {"step_type":"op","primitive":{"type":"BondBreak",
        "src":{"mol_id":0,"atom_idx":i},
        "dst":{"mol_id":0,"atom_idx":j}}}
    {"step_type":"op","primitive":{"type":"BondOrderChange",
        "src":{...},"dst":{...},"bond_type":"..."}}
    {"step_type":"op","primitive":{"type":"ChargeUpdate",
        "atom":{"mol_id":0,"atom_idx":i},"delta":+1|-1}}
    {"step_type":"op","primitive":{"type":"RadicalUpdate",
        "atom":{...},"delta":+1|-1}}
    {"step_type":"op","primitive":{"type":"RemoveAtom",
        "atom":{"mol_id":0,"atom_idx":i}}}

  -- Compound steps (SUBGRAPH-LEVEL mechanism ops) --------------------
  Act on a GROUP of atoms/bonds at once -- useful for reaction mechanisms.
  Each desugars to Layer-1 primitives that Lean verifies; conservation is
  checked over the whole step.
    {"step_type":"compound","compound":{"compound":"ProtonShift",
        "h":{...},"donor":{...},"acceptor":{...}}}
        -- move a proton H from donor to acceptor (acid/base, tautomer).
          The state is HEAVY-ATOM only: implicit Hs are not addressable.
          First AddAtom an explicit H + BondForm it to the donor, then
          ProtonShift that H. Works across molecules (the framework
          re-bases refs through the merge).
    {"step_type":"compound","compound":{"compound":"Eject",
        "anchor":{...},"leaving":{...}}}
        -- break anchor-leaving and send the leaving group to the pool.
    {"step_type":"compound","compound":{"compound":"Fragment",
        "anchor":{...},"leaving":{...}}}
        -- break a BRIDGE bond and split the molecule into TWO active
          molecules
          (retro: product -> two reactant fragments). Both halves stay active.
    {"step_type":"compound","compound":{"compound":"BondFormBreak",
        "form_src":{...},"form_dst":{...},"form_bt":"Single",
        "break_src":{...},"break_dst":{...}}}
        -- concerted form-one-bond + break-another (SN2, addition-elim).
    {"step_type":"compound","compound":{"compound":"Concerted",
        "primitives":[ <op primitive>, ... ]}}
        -- apply a bundle of primitives atomically (Lean checks the net
          result).

  -- Macro steps (HIGH-LEVEL build ops -- STRONGLY PREFERRED) -----------
  Prefer these over long AddAtom/BondForm chains. Each macro expands to
  Layer-1 primitives that Lean still verifies individually, but your
  reasoning stays compact and you avoid atom-index bookkeeping errors.
  After a macro, atom indices continue from where the macro left off
  (a Chain/Ring of n atoms occupies the next n free indices, in order).

    {"step_type":"macro","macro":{"macro":"Chain",
        "element":"C","n":N,"bond_type":"Single","mol_id":0}}
        -- A linear chain of N atoms. Occupies indices [base .. base+N-1]
          where base = current atom count.
    {"step_type":"macro","macro":{"macro":"Ring",
        "element":"C","n":N,"aromatic":true,"mol_id":0}}
        -- An N-membered ring (aromatic if "aromatic":true -> benzene for
          N=6). Occupies the next N indices and closes the loop.
    {"step_type":"macro","macro":{"macro":"AttachGroup",
        "anchor":{"mol_id":0,"atom_idx":i},"group":"<name>"}}
        -- Graft a functional group onto existing atom i. Recognised
          groups: hydroxyl, oxo, amino, methyl, carboxyl, carboxylate,
          aldehyde, ester, amide, nitro, nitrile, methoxy, ether,
          sulfonyl, phosphate, fluoro/chloro/bromo/iodo, thiol,
          benzene/phenyl, pyridine, furan, pyrrole, thiophene,
          cyclohexane, cyclopropane, cyclopentane.  (Or pass a raw
          fragment SMILES as "group".)
    {"step_type":"macro","macro":{"macro":"AttachRing",
        "anchor":{"mol_id":0,"atom_idx":i},"n":6,"aromatic":true,
        "mol_id":0}}
        -- Build an N-membered ring and bond it to existing atom i.

  -- Assert steps (state-querying claims; witness filled by framework) --
    {"step_type":"assert","assertion":{"claim":"AtomCount",
        "element":"carbon"|"nitrogen"|...,"count":N,"mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"BondCount",
        "bond_type":"Single"|"Double"|...,"count":N,"mol_id":0}}
{"step_type":"assert","assertion":{"claim":"RingCount","count":N,"mol_id":0}}
{"step_type":"assert","assertion":{"claim":"HasAromatic","expected":true,"mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"FGCount",
        "fg":"<recognised-name>","count":N,"mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"FGCountDelta",
        "fg":"<name>","delta":+1|-1,"input_smiles":"...","mol_id":0}}
{"step_type":"assert","assertion":{"claim":"NameMatch","name":"...","mol_id":0}}
{"step_type":"assert","assertion":{"claim":"ClassMember","class":"...","mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"PropertyChange",
"prop":"logp"|"qed"|"solubility"|...,"direction":"increase"|"decrease",
        "input_smiles":"...","mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"OutcomeMatch",
        "reference_smiles":"<target>","mode":"skeleton"|"exact"|"tanimoto",
        "mol_id":0}}
{"step_type":"assert","assertion":{"claim":"StereoCenterCount","count":N,"mol_id":0}}
        -- exactly N tracked R/S stereocentres. Conservative: an edit AT a
          centre drops its annotation, so only claim centres your edits
          never touched.

Recognised FG names (for FGCount / FGCountDelta):
  hydroxyl, aldehyde, ketone, carboxyl, carboxylate, ester, amide,
  amine, primary_amine, secondary_amine, tertiary_amine, nitro,
  nitrile, thiol, thioether, sulfoxide, sulfone, halide, fluoride,
  chloride, bromide, iodide, alkene, alkyne, ether, epoxide, imine,
  phenol, anhydride, benzene_ring, pyridine, pyrrole, furan,
  thiophene, indole, imidazole, naphthalene, quinoline, pyrimidine,
  phosphate_ester, sulfate_ester.

Return JSON:
{ "strategy":"...", "trace":[<step list>] }


==> listings/prompts/full_mol_opt_qed.txt <==
Task: mol_opt_qed  (optimise a molecular property)

Input SMILES (already loaded as mol_id=0):
C/C(=C/CCCl)c1cnccc1C

ATOM MAP mol 0 (use these indices in your steps; [i]El, bonds i-j single, i=j
  double, i#j triple, i:j aromatic):
  atoms: [0]C [1]C [2]C [3]C [4]C [5]Cl [6]C [7]C [8]N [9]C [10]C [11]C [12]C
  bonds: 0-1 1=2 2-3 3-4 4-5 1-6 6:7 7:8 8:9 9:10 10:11 11-12 11:6

Original instruction:
Please optimize the molecule C/C(=C/CCCl)c1cnccc1C to have a higher QED value.

Modify the input (mol_id=0) so the prompt-stated property moves in the right
direction. PREFERRED -- edit the input (this is what gets a verified chain):
  * use HIGH-LEVEL steps -- `macro` AttachGroup / AttachRing,
    `propose_fragment`
    + cross-molecule BondForm -- to graft property-improving substructures.
    Prefer these over manual AddAtom/BondForm chains: macros renumber atoms
    internally, so you AVOID atom-index mistakes.
Fallback (allowed, NOT preferred): if you cannot express the edit as steps,
  you
may `propose` a single candidate optimised molecule. It is scored, but counts
  as
an unverified guess -- not a Lean-checked derivation. Always prefer editing.
Emit intermediate Assert steps after major edits to check progress, then
  finish with:

  - PropertyChange with the relevant prop name and direction.
  - OutcomeMatch(mode="tanimoto", reference_smiles=<input>) to keep
    the scaffold of the source molecule recognisably intact.


Available step shapes:

  -- Propose steps -- TWO distinct interfaces --------------------------
  MolLean validates every proposed structure (no impossible valences,
  single connected component) before it enters the state.

    {"step_type":"propose","smiles":"<SMILES>"}
        -- Propose a WHOLE molecule. Allowed only for SYNTHESIS tasks
          (text_to_mol / mol_custom), where you build a target from
          nothing. If the state is empty it becomes mol_id 0.

    {"step_type":"propose_fragment","smiles":"<SMILES>"}
        -- Propose a FRAGMENT to graft onto an existing molecule. It is
          added as a new mol_id; you THEN attach it with a cross-molecule
          BondForm (src in mol 0, dst in the fragment), which merges it
          into mol 0. Use this for TRANSFORMATION tasks (mol_edit /
          mol_opt) -- e.g. enumerate property-improving substructures and
          combine them onto the input. The result must end as ONE molecule.

  Idioms: base-and-edit (propose a scaffold, then AttachGroup/BondForm/
  AddAtom/RemoveAtom); fragment assembly (propose_fragment several pieces,
  join with cross-molecule BondForm).

  -- Op steps (state-changing primitives) --------------------------
    {"step_type":"op","primitive":{"type":"AddAtom","mol_id":0,
        "element":"C"|"N"|"O"|...,"charge":0,"radicals":0,
        "is_aromatic":false}}
        -- Append a new atom to molecule `mol_id`. Atom indices grow
          sequentially as you add them (first AddAtom -> idx 0).
    {"step_type":"op","primitive":{"type":"BondForm",
        "src":{"mol_id":0,"atom_idx":i},
        "dst":{"mol_id":0,"atom_idx":j},
        "bond_type":"Single"|"Double"|"Triple"|"Aromatic"}}
        -- Form a bond between two existing atoms.
    {"step_type":"op","primitive":{"type":"BondBreak",
        "src":{"mol_id":0,"atom_idx":i},
        "dst":{"mol_id":0,"atom_idx":j}}}
    {"step_type":"op","primitive":{"type":"BondOrderChange",
        "src":{...},"dst":{...},"bond_type":"..."}}
    {"step_type":"op","primitive":{"type":"ChargeUpdate",
        "atom":{"mol_id":0,"atom_idx":i},"delta":+1|-1}}
    {"step_type":"op","primitive":{"type":"RadicalUpdate",
        "atom":{...},"delta":+1|-1}}
    {"step_type":"op","primitive":{"type":"RemoveAtom",
        "atom":{"mol_id":0,"atom_idx":i}}}

  -- Compound steps (SUBGRAPH-LEVEL mechanism ops) --------------------
  Act on a GROUP of atoms/bonds at once -- useful for reaction mechanisms.
  Each desugars to Layer-1 primitives that Lean verifies; conservation is
  checked over the whole step.
    {"step_type":"compound","compound":{"compound":"ProtonShift",
        "h":{...},"donor":{...},"acceptor":{...}}}
        -- move a proton H from donor to acceptor (acid/base, tautomer).
          The state is HEAVY-ATOM only: implicit Hs are not addressable.
          First AddAtom an explicit H + BondForm it to the donor, then
          ProtonShift that H. Works across molecules (the framework
          re-bases refs through the merge).
    {"step_type":"compound","compound":{"compound":"Eject",
        "anchor":{...},"leaving":{...}}}
        -- break anchor-leaving and send the leaving group to the pool.
    {"step_type":"compound","compound":{"compound":"Fragment",
        "anchor":{...},"leaving":{...}}}
        -- break a BRIDGE bond and split the molecule into TWO active
          molecules
          (retro: product -> two reactant fragments). Both halves stay active.
    {"step_type":"compound","compound":{"compound":"BondFormBreak",
        "form_src":{...},"form_dst":{...},"form_bt":"Single",
        "break_src":{...},"break_dst":{...}}}
        -- concerted form-one-bond + break-another (SN2, addition-elim).
    {"step_type":"compound","compound":{"compound":"Concerted",
        "primitives":[ <op primitive>, ... ]}}
        -- apply a bundle of primitives atomically (Lean checks the net
          result).

  -- Macro steps (HIGH-LEVEL build ops -- STRONGLY PREFERRED) -----------
  Prefer these over long AddAtom/BondForm chains. Each macro expands to
  Layer-1 primitives that Lean still verifies individually, but your
  reasoning stays compact and you avoid atom-index bookkeeping errors.
  After a macro, atom indices continue from where the macro left off
  (a Chain/Ring of n atoms occupies the next n free indices, in order).

    {"step_type":"macro","macro":{"macro":"Chain",
        "element":"C","n":N,"bond_type":"Single","mol_id":0}}
        -- A linear chain of N atoms. Occupies indices [base .. base+N-1]
          where base = current atom count.
    {"step_type":"macro","macro":{"macro":"Ring",
        "element":"C","n":N,"aromatic":true,"mol_id":0}}
        -- An N-membered ring (aromatic if "aromatic":true -> benzene for
          N=6). Occupies the next N indices and closes the loop.
    {"step_type":"macro","macro":{"macro":"AttachGroup",
        "anchor":{"mol_id":0,"atom_idx":i},"group":"<name>"}}
        -- Graft a functional group onto existing atom i. Recognised
          groups: hydroxyl, oxo, amino, methyl, carboxyl, carboxylate,
          aldehyde, ester, amide, nitro, nitrile, methoxy, ether,
          sulfonyl, phosphate, fluoro/chloro/bromo/iodo, thiol,
          benzene/phenyl, pyridine, furan, pyrrole, thiophene,
          cyclohexane, cyclopropane, cyclopentane.  (Or pass a raw
          fragment SMILES as "group".)
    {"step_type":"macro","macro":{"macro":"AttachRing",
        "anchor":{"mol_id":0,"atom_idx":i},"n":6,"aromatic":true,
        "mol_id":0}}
        -- Build an N-membered ring and bond it to existing atom i.

  -- Assert steps (state-querying claims; witness filled by framework) --
    {"step_type":"assert","assertion":{"claim":"AtomCount",
        "element":"carbon"|"nitrogen"|...,"count":N,"mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"BondCount",
        "bond_type":"Single"|"Double"|...,"count":N,"mol_id":0}}
{"step_type":"assert","assertion":{"claim":"RingCount","count":N,"mol_id":0}}
{"step_type":"assert","assertion":{"claim":"HasAromatic","expected":true,"mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"FGCount",
        "fg":"<recognised-name>","count":N,"mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"FGCountDelta",
        "fg":"<name>","delta":+1|-1,"input_smiles":"...","mol_id":0}}
{"step_type":"assert","assertion":{"claim":"NameMatch","name":"...","mol_id":0}}
{"step_type":"assert","assertion":{"claim":"ClassMember","class":"...","mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"PropertyChange",
"prop":"logp"|"qed"|"solubility"|...,"direction":"increase"|"decrease",
        "input_smiles":"...","mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"OutcomeMatch",
        "reference_smiles":"<target>","mode":"skeleton"|"exact"|"tanimoto",
        "mol_id":0}}
{"step_type":"assert","assertion":{"claim":"StereoCenterCount","count":N,"mol_id":0}}
        -- exactly N tracked R/S stereocentres. Conservative: an edit AT a
          centre drops its annotation, so only claim centres your edits
          never touched.

Recognised FG names (for FGCount / FGCountDelta):
  hydroxyl, aldehyde, ketone, carboxyl, carboxylate, ester, amide,
  amine, primary_amine, secondary_amine, tertiary_amine, nitro,
  nitrile, thiol, thioether, sulfoxide, sulfone, halide, fluoride,
  chloride, bromide, iodide, alkene, alkyne, ether, epoxide, imine,
  phenol, anhydride, benzene_ring, pyridine, pyrrole, furan,
  thiophene, indole, imidazole, naphthalene, quinoline, pyrimidine,
  phosphate_ester, sulfate_ester.

Return JSON:
{ "strategy":"...", "trace":[<step list>] }


==> listings/prompts/full_reaction_forward.txt <==
Task: reaction_forward  (acylation)

Reactants (already loaded):
  CCOC(=O)Cl.Oc1ccc(F)cc1F

Predict the major product and show the mechanism that reaches it.

ATOM MAP mol 0 (use these indices in your steps; [i]El, bonds i-j single, i=j
  double, i#j triple, i:j aromatic):
  atoms: [0]C [1]C [2]O [3]C [4]O [5]Cl
  bonds: 0-1 1-2 2-3 3=4 3-5
ATOM MAP mol 1 (use these indices in your steps; [i]El, bonds i-j single, i=j
  double, i#j triple, i:j aromatic):
  atoms: [0]O [1]C [2]C [3]C [4]C [5]F [6]C [7]C [8]F
  bonds: 0-1 1:2 2:3 3:4 4-5 4:6 6:7 7-8 7:1

PREFERRED -- derive the mechanism by transforming the loaded molecule(s) (this
  is
what produces a Lean-verified chain). IDENTIFY the reaction center(s) -> BREAK
  the
bond(s) there -> RECOMBINE into the product(s) -> adjust charges as needed.

To MINIMISE atom-index mistakes, prefer HIGH-LEVEL subgraph (compound) steps
  that
renumber internally, over long manual BondForm/BondBreak chains:
    - `Fragment{anchor, leaving}` -- SPLIT one molecule into TWO molecules by
      breaking the single bond between `anchor` and `leaving`. BOTH halves
        stay
      active (the half with `anchor` keeps its mol_id; the other becomes a new
      molecule). This is the RETRO workhorse: to break a product into its two
      reactant fragments, `Fragment` the bond that was formed when they
      condensed. The bond MUST be a bridge (breaking a ring bond is rejected).
      Do NOT try to build a second reactant with `AddAtom mol_id:1` on a
        molecule
      that does not exist yet -- `Fragment` is how a second molecule appears.
    - `Eject{anchor, leaving}` -- split off a LEAVING GROUP in one step (the
      leaving component departs to the leaving pool; kept atoms keep their
        idx).
    - `BondFormBreak{...}` / `Concerted{primitives:[...]}` -- a CONCERTED step
      (e.g. SN2): form-and-break together; the transition state may
        transiently
      over-valence -- only the RESULT must be valence-legal.
  Drop to Op primitives (BondForm/BondBreak/BondOrderChange/ChargeUpdate/...)
    only
  for fine adjustments. After any cross-molecule BondForm the two molecules
    merge
  and the second's atoms are re-indexed -- re-read indices from the latest
    state.

Fallback (allowed, NOT preferred): if you cannot write a valid mechanism, you
  may
`propose` a single candidate product (forward) / reactant set (retro). It is
scored as a PRELIMINARY guess -- not a Lean-verified mechanism. Prefer the
  mechanism.

You are NOT restricted to any fixed list of reaction templates: ANY mechanism
is accepted as long as it is graph-consistent -- atom / charge / radical
CONSERVATION holds end-to-end and every intermediate has valid valence. Novel
or uncommon reaction types are fine; pick whatever reaction center the
chemistry dictates.

Each step's atom indices refer to the current state. After a cross-molecule
BondForm the two molecules merge -- the second molecule's atoms are shifted by
an internal offset you should NOT try to compute yourself. Inside a single
compound step the framework re-bases later sub-operations automatically;
ACROSS steps, avoid re-using old refs into a merged-away molecule -- anchor
follow-up edits on atoms of the FIRST (surviving) molecule, whose indices
never change.

Close with an OutcomeMatch(reference_smiles=<your resulting SMILES>)
  assertion.


Available step shapes:

  -- Propose steps -- TWO distinct interfaces --------------------------
  MolLean validates every proposed structure (no impossible valences,
  single connected component) before it enters the state.

    {"step_type":"propose","smiles":"<SMILES>"}
        -- Propose a WHOLE molecule. Allowed only for SYNTHESIS tasks
          (text_to_mol / mol_custom), where you build a target from
          nothing. If the state is empty it becomes mol_id 0.

    {"step_type":"propose_fragment","smiles":"<SMILES>"}
        -- Propose a FRAGMENT to graft onto an existing molecule. It is
          added as a new mol_id; you THEN attach it with a cross-molecule
          BondForm (src in mol 0, dst in the fragment), which merges it
          into mol 0. Use this for TRANSFORMATION tasks (mol_edit /
          mol_opt) -- e.g. enumerate property-improving substructures and
          combine them onto the input. The result must end as ONE molecule.

  Idioms: base-and-edit (propose a scaffold, then AttachGroup/BondForm/
  AddAtom/RemoveAtom); fragment assembly (propose_fragment several pieces,
  join with cross-molecule BondForm).

  -- Op steps (state-changing primitives) --------------------------
    {"step_type":"op","primitive":{"type":"AddAtom","mol_id":0,
        "element":"C"|"N"|"O"|...,"charge":0,"radicals":0,
        "is_aromatic":false}}
        -- Append a new atom to molecule `mol_id`. Atom indices grow
          sequentially as you add them (first AddAtom -> idx 0).
    {"step_type":"op","primitive":{"type":"BondForm",
        "src":{"mol_id":0,"atom_idx":i},
        "dst":{"mol_id":0,"atom_idx":j},
        "bond_type":"Single"|"Double"|"Triple"|"Aromatic"}}
        -- Form a bond between two existing atoms.
    {"step_type":"op","primitive":{"type":"BondBreak",
        "src":{"mol_id":0,"atom_idx":i},
        "dst":{"mol_id":0,"atom_idx":j}}}
    {"step_type":"op","primitive":{"type":"BondOrderChange",
        "src":{...},"dst":{...},"bond_type":"..."}}
    {"step_type":"op","primitive":{"type":"ChargeUpdate",
        "atom":{"mol_id":0,"atom_idx":i},"delta":+1|-1}}
    {"step_type":"op","primitive":{"type":"RadicalUpdate",
        "atom":{...},"delta":+1|-1}}
    {"step_type":"op","primitive":{"type":"RemoveAtom",
        "atom":{"mol_id":0,"atom_idx":i}}}

  -- Compound steps (SUBGRAPH-LEVEL mechanism ops) --------------------
  Act on a GROUP of atoms/bonds at once -- useful for reaction mechanisms.
  Each desugars to Layer-1 primitives that Lean verifies; conservation is
  checked over the whole step.
    {"step_type":"compound","compound":{"compound":"ProtonShift",
        "h":{...},"donor":{...},"acceptor":{...}}}
        -- move a proton H from donor to acceptor (acid/base, tautomer).
          The state is HEAVY-ATOM only: implicit Hs are not addressable.
          First AddAtom an explicit H + BondForm it to the donor, then
          ProtonShift that H. Works across molecules (the framework
          re-bases refs through the merge).
    {"step_type":"compound","compound":{"compound":"Eject",
        "anchor":{...},"leaving":{...}}}
        -- break anchor-leaving and send the leaving group to the pool.
    {"step_type":"compound","compound":{"compound":"Fragment",
        "anchor":{...},"leaving":{...}}}
        -- break a BRIDGE bond and split the molecule into TWO active
          molecules
          (retro: product -> two reactant fragments). Both halves stay active.
    {"step_type":"compound","compound":{"compound":"BondFormBreak",
        "form_src":{...},"form_dst":{...},"form_bt":"Single",
        "break_src":{...},"break_dst":{...}}}
        -- concerted form-one-bond + break-another (SN2, addition-elim).
    {"step_type":"compound","compound":{"compound":"Concerted",
        "primitives":[ <op primitive>, ... ]}}
        -- apply a bundle of primitives atomically (Lean checks the net
          result).

  -- Macro steps (HIGH-LEVEL build ops -- STRONGLY PREFERRED) -----------
  Prefer these over long AddAtom/BondForm chains. Each macro expands to
  Layer-1 primitives that Lean still verifies individually, but your
  reasoning stays compact and you avoid atom-index bookkeeping errors.
  After a macro, atom indices continue from where the macro left off
  (a Chain/Ring of n atoms occupies the next n free indices, in order).

    {"step_type":"macro","macro":{"macro":"Chain",
        "element":"C","n":N,"bond_type":"Single","mol_id":0}}
        -- A linear chain of N atoms. Occupies indices [base .. base+N-1]
          where base = current atom count.
    {"step_type":"macro","macro":{"macro":"Ring",
        "element":"C","n":N,"aromatic":true,"mol_id":0}}
        -- An N-membered ring (aromatic if "aromatic":true -> benzene for
          N=6). Occupies the next N indices and closes the loop.
    {"step_type":"macro","macro":{"macro":"AttachGroup",
        "anchor":{"mol_id":0,"atom_idx":i},"group":"<name>"}}
        -- Graft a functional group onto existing atom i. Recognised
          groups: hydroxyl, oxo, amino, methyl, carboxyl, carboxylate,
          aldehyde, ester, amide, nitro, nitrile, methoxy, ether,
          sulfonyl, phosphate, fluoro/chloro/bromo/iodo, thiol,
          benzene/phenyl, pyridine, furan, pyrrole, thiophene,
          cyclohexane, cyclopropane, cyclopentane.  (Or pass a raw
          fragment SMILES as "group".)
    {"step_type":"macro","macro":{"macro":"AttachRing",
        "anchor":{"mol_id":0,"atom_idx":i},"n":6,"aromatic":true,
        "mol_id":0}}
        -- Build an N-membered ring and bond it to existing atom i.

  -- Assert steps (state-querying claims; witness filled by framework) --
    {"step_type":"assert","assertion":{"claim":"AtomCount",
        "element":"carbon"|"nitrogen"|...,"count":N,"mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"BondCount",
        "bond_type":"Single"|"Double"|...,"count":N,"mol_id":0}}
{"step_type":"assert","assertion":{"claim":"RingCount","count":N,"mol_id":0}}
{"step_type":"assert","assertion":{"claim":"HasAromatic","expected":true,"mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"FGCount",
        "fg":"<recognised-name>","count":N,"mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"FGCountDelta",
        "fg":"<name>","delta":+1|-1,"input_smiles":"...","mol_id":0}}
{"step_type":"assert","assertion":{"claim":"NameMatch","name":"...","mol_id":0}}
{"step_type":"assert","assertion":{"claim":"ClassMember","class":"...","mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"PropertyChange",
"prop":"logp"|"qed"|"solubility"|...,"direction":"increase"|"decrease",
        "input_smiles":"...","mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"OutcomeMatch",
        "reference_smiles":"<target>","mode":"skeleton"|"exact"|"tanimoto",
        "mol_id":0}}
{"step_type":"assert","assertion":{"claim":"StereoCenterCount","count":N,"mol_id":0}}
        -- exactly N tracked R/S stereocentres. Conservative: an edit AT a
          centre drops its annotation, so only claim centres your edits
          never touched.

Recognised FG names (for FGCount / FGCountDelta):
  hydroxyl, aldehyde, ketone, carboxyl, carboxylate, ester, amide,
  amine, primary_amine, secondary_amine, tertiary_amine, nitro,
  nitrile, thiol, thioether, sulfoxide, sulfone, halide, fluoride,
  chloride, bromide, iodide, alkene, alkyne, ether, epoxide, imine,
  phenol, anhydride, benzene_ring, pyridine, pyrrole, furan,
  thiophene, indole, imidazole, naphthalene, quinoline, pyrimidine,
  phosphate_ester, sulfate_ester.

Return JSON:
{ "strategy":"<NL mechanism summary>", "trace":[<step list>] }


==> listings/prompts/full_reaction_retro.txt <==
Task: reaction_retro  (acylation)

Product (already loaded):
  COc1ccc(C(N)=O)cc1C(=O)Nc1cccc(Cl)c1

Predict the reactant(s) and show the retro-mechanism back to them.

ATOM MAP mol 0 (use these indices in your steps; [i]El, bonds i-j single, i=j
  double, i#j triple, i:j aromatic):
  atoms: [0]C [1]O [2]C [3]C [4]C [5]C [6]C [7]N [8]O [9]C [10]C [11]C [12]O
    [13]N [14]C [15]C [16]C [17]C [18]C [19]Cl [20]C
  bonds: 0-1 1-2 2:3 3:4 4:5 5-6 6-7 6=8 5:9 9:10 10-11 11=12 11-13 13-14
    14:15 15:16 16:17 17:18 18-19 18:20 10:2 20:14

PREFERRED -- derive the mechanism by transforming the loaded molecule(s) (this
  is
what produces a Lean-verified chain). IDENTIFY the reaction center(s) -> BREAK
  the
bond(s) there -> RECOMBINE into the product(s) -> adjust charges as needed.

To MINIMISE atom-index mistakes, prefer HIGH-LEVEL subgraph (compound) steps
  that
renumber internally, over long manual BondForm/BondBreak chains:
    - `Fragment{anchor, leaving}` -- SPLIT one molecule into TWO molecules by
      breaking the single bond between `anchor` and `leaving`. BOTH halves
        stay
      active (the half with `anchor` keeps its mol_id; the other becomes a new
      molecule). This is the RETRO workhorse: to break a product into its two
      reactant fragments, `Fragment` the bond that was formed when they
      condensed. The bond MUST be a bridge (breaking a ring bond is rejected).
      Do NOT try to build a second reactant with `AddAtom mol_id:1` on a
        molecule
      that does not exist yet -- `Fragment` is how a second molecule appears.
    - `Eject{anchor, leaving}` -- split off a LEAVING GROUP in one step (the
      leaving component departs to the leaving pool; kept atoms keep their
        idx).
    - `BondFormBreak{...}` / `Concerted{primitives:[...]}` -- a CONCERTED step
      (e.g. SN2): form-and-break together; the transition state may
        transiently
      over-valence -- only the RESULT must be valence-legal.
  Drop to Op primitives (BondForm/BondBreak/BondOrderChange/ChargeUpdate/...)
    only
  for fine adjustments. After any cross-molecule BondForm the two molecules
    merge
  and the second's atoms are re-indexed -- re-read indices from the latest
    state.

Fallback (allowed, NOT preferred): if you cannot write a valid mechanism, you
  may
`propose` a single candidate product (forward) / reactant set (retro). It is
scored as a PRELIMINARY guess -- not a Lean-verified mechanism. Prefer the
  mechanism.

You are NOT restricted to any fixed list of reaction templates: ANY mechanism
is accepted as long as it is graph-consistent -- atom / charge / radical
CONSERVATION holds end-to-end and every intermediate has valid valence. Novel
or uncommon reaction types are fine; pick whatever reaction center the
chemistry dictates.

Each step's atom indices refer to the current state. After a cross-molecule
BondForm the two molecules merge -- the second molecule's atoms are shifted by
an internal offset you should NOT try to compute yourself. Inside a single
compound step the framework re-bases later sub-operations automatically;
ACROSS steps, avoid re-using old refs into a merged-away molecule -- anchor
follow-up edits on atoms of the FIRST (surviving) molecule, whose indices
never change.

Close with an OutcomeMatch(reference_smiles=<your resulting SMILES>)
  assertion.


Available step shapes:

  -- Propose steps -- TWO distinct interfaces --------------------------
  MolLean validates every proposed structure (no impossible valences,
  single connected component) before it enters the state.

    {"step_type":"propose","smiles":"<SMILES>"}
        -- Propose a WHOLE molecule. Allowed only for SYNTHESIS tasks
          (text_to_mol / mol_custom), where you build a target from
          nothing. If the state is empty it becomes mol_id 0.

    {"step_type":"propose_fragment","smiles":"<SMILES>"}
        -- Propose a FRAGMENT to graft onto an existing molecule. It is
          added as a new mol_id; you THEN attach it with a cross-molecule
          BondForm (src in mol 0, dst in the fragment), which merges it
          into mol 0. Use this for TRANSFORMATION tasks (mol_edit /
          mol_opt) -- e.g. enumerate property-improving substructures and
          combine them onto the input. The result must end as ONE molecule.

  Idioms: base-and-edit (propose a scaffold, then AttachGroup/BondForm/
  AddAtom/RemoveAtom); fragment assembly (propose_fragment several pieces,
  join with cross-molecule BondForm).

  -- Op steps (state-changing primitives) --------------------------
    {"step_type":"op","primitive":{"type":"AddAtom","mol_id":0,
        "element":"C"|"N"|"O"|...,"charge":0,"radicals":0,
        "is_aromatic":false}}
        -- Append a new atom to molecule `mol_id`. Atom indices grow
          sequentially as you add them (first AddAtom -> idx 0).
    {"step_type":"op","primitive":{"type":"BondForm",
        "src":{"mol_id":0,"atom_idx":i},
        "dst":{"mol_id":0,"atom_idx":j},
        "bond_type":"Single"|"Double"|"Triple"|"Aromatic"}}
        -- Form a bond between two existing atoms.
    {"step_type":"op","primitive":{"type":"BondBreak",
        "src":{"mol_id":0,"atom_idx":i},
        "dst":{"mol_id":0,"atom_idx":j}}}
    {"step_type":"op","primitive":{"type":"BondOrderChange",
        "src":{...},"dst":{...},"bond_type":"..."}}
    {"step_type":"op","primitive":{"type":"ChargeUpdate",
        "atom":{"mol_id":0,"atom_idx":i},"delta":+1|-1}}
    {"step_type":"op","primitive":{"type":"RadicalUpdate",
        "atom":{...},"delta":+1|-1}}
    {"step_type":"op","primitive":{"type":"RemoveAtom",
        "atom":{"mol_id":0,"atom_idx":i}}}

  -- Compound steps (SUBGRAPH-LEVEL mechanism ops) --------------------
  Act on a GROUP of atoms/bonds at once -- useful for reaction mechanisms.
  Each desugars to Layer-1 primitives that Lean verifies; conservation is
  checked over the whole step.
    {"step_type":"compound","compound":{"compound":"ProtonShift",
        "h":{...},"donor":{...},"acceptor":{...}}}
        -- move a proton H from donor to acceptor (acid/base, tautomer).
          The state is HEAVY-ATOM only: implicit Hs are not addressable.
          First AddAtom an explicit H + BondForm it to the donor, then
          ProtonShift that H. Works across molecules (the framework
          re-bases refs through the merge).
    {"step_type":"compound","compound":{"compound":"Eject",
        "anchor":{...},"leaving":{...}}}
        -- break anchor-leaving and send the leaving group to the pool.
    {"step_type":"compound","compound":{"compound":"Fragment",
        "anchor":{...},"leaving":{...}}}
        -- break a BRIDGE bond and split the molecule into TWO active
          molecules
          (retro: product -> two reactant fragments). Both halves stay active.
    {"step_type":"compound","compound":{"compound":"BondFormBreak",
        "form_src":{...},"form_dst":{...},"form_bt":"Single",
        "break_src":{...},"break_dst":{...}}}
        -- concerted form-one-bond + break-another (SN2, addition-elim).
    {"step_type":"compound","compound":{"compound":"Concerted",
        "primitives":[ <op primitive>, ... ]}}
        -- apply a bundle of primitives atomically (Lean checks the net
          result).

  -- Macro steps (HIGH-LEVEL build ops -- STRONGLY PREFERRED) -----------
  Prefer these over long AddAtom/BondForm chains. Each macro expands to
  Layer-1 primitives that Lean still verifies individually, but your
  reasoning stays compact and you avoid atom-index bookkeeping errors.
  After a macro, atom indices continue from where the macro left off
  (a Chain/Ring of n atoms occupies the next n free indices, in order).

    {"step_type":"macro","macro":{"macro":"Chain",
        "element":"C","n":N,"bond_type":"Single","mol_id":0}}
        -- A linear chain of N atoms. Occupies indices [base .. base+N-1]
          where base = current atom count.
    {"step_type":"macro","macro":{"macro":"Ring",
        "element":"C","n":N,"aromatic":true,"mol_id":0}}
        -- An N-membered ring (aromatic if "aromatic":true -> benzene for
          N=6). Occupies the next N indices and closes the loop.
    {"step_type":"macro","macro":{"macro":"AttachGroup",
        "anchor":{"mol_id":0,"atom_idx":i},"group":"<name>"}}
        -- Graft a functional group onto existing atom i. Recognised
          groups: hydroxyl, oxo, amino, methyl, carboxyl, carboxylate,
          aldehyde, ester, amide, nitro, nitrile, methoxy, ether,
          sulfonyl, phosphate, fluoro/chloro/bromo/iodo, thiol,
          benzene/phenyl, pyridine, furan, pyrrole, thiophene,
          cyclohexane, cyclopropane, cyclopentane.  (Or pass a raw
          fragment SMILES as "group".)
    {"step_type":"macro","macro":{"macro":"AttachRing",
        "anchor":{"mol_id":0,"atom_idx":i},"n":6,"aromatic":true,
        "mol_id":0}}
        -- Build an N-membered ring and bond it to existing atom i.

  -- Assert steps (state-querying claims; witness filled by framework) --
    {"step_type":"assert","assertion":{"claim":"AtomCount",
        "element":"carbon"|"nitrogen"|...,"count":N,"mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"BondCount",
        "bond_type":"Single"|"Double"|...,"count":N,"mol_id":0}}
{"step_type":"assert","assertion":{"claim":"RingCount","count":N,"mol_id":0}}
{"step_type":"assert","assertion":{"claim":"HasAromatic","expected":true,"mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"FGCount",
        "fg":"<recognised-name>","count":N,"mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"FGCountDelta",
        "fg":"<name>","delta":+1|-1,"input_smiles":"...","mol_id":0}}
{"step_type":"assert","assertion":{"claim":"NameMatch","name":"...","mol_id":0}}
{"step_type":"assert","assertion":{"claim":"ClassMember","class":"...","mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"PropertyChange",
"prop":"logp"|"qed"|"solubility"|...,"direction":"increase"|"decrease",
        "input_smiles":"...","mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"OutcomeMatch",
        "reference_smiles":"<target>","mode":"skeleton"|"exact"|"tanimoto",
        "mol_id":0}}
{"step_type":"assert","assertion":{"claim":"StereoCenterCount","count":N,"mol_id":0}}
        -- exactly N tracked R/S stereocentres. Conservative: an edit AT a
          centre drops its annotation, so only claim centres your edits
          never touched.

Recognised FG names (for FGCount / FGCountDelta):
  hydroxyl, aldehyde, ketone, carboxyl, carboxylate, ester, amide,
  amine, primary_amine, secondary_amine, tertiary_amine, nitro,
  nitrile, thiol, thioether, sulfoxide, sulfone, halide, fluoride,
  chloride, bromide, iodide, alkene, alkyne, ether, epoxide, imine,
  phenol, anhydride, benzene_ring, pyridine, pyrrole, furan,
  thiophene, indole, imidazole, naphthalene, quinoline, pyrimidine,
  phosphate_ester, sulfate_ester.

Return JSON:
{ "strategy":"<NL mechanism summary>", "trace":[<step list>] }


==> listings/prompts/full_text_to_mol.txt <==
Task: text_to_mol  (build a SMILES from an NL description)

Description:
The molecule is a hydrochloride resulting from the reaction of equimolar
  amounts of phenylhydrazine and hydrogen chloride. It contains a
  phenylhydrazine.

Build the target molecule step by step. Choose the easiest route:

  1. If the description identifies a specific known compound, PROPOSE it
     directly: {"step_type":"propose","smiles":"<your SMILES>"}. MolLean
     validates it. For a near-miss, propose the core scaffold and then
     EDIT (AttachGroup / BondForm / AddAtom / RemoveAtom).
  2. Otherwise build the skeleton with Chain / Ring macros (a 28-carbon
     backbone is ONE Chain macro), then graft groups with AttachGroup /
     AttachRing. You can also propose several fragments and join them
     with a cross-molecule BondForm.
  3. Use individual Op primitives only for fine adjustments the macros
     can't express (a specific charge, a fused-ring bond).
  4. Emit Assert steps describing the structure (AtomCount per element,
     FGCount for visible groups, RingCount, HasAromatic).
  5. Close with an OutcomeMatch step against your target SMILES
     (mode="skeleton" tolerates stereo / tautomer drift; "exact" only
     when you are certain of stereochemistry).

NOTE: the FINAL molecule is checked for physical realizability -- every
atom must be valence-saturatable (no over-valence), the molecule must be
a single connected component, aromatic rings must satisfy Huckel 4n+2,
and there must be NO leftover unpaired electrons (close every shell).
A trace that ends on an impossible molecule is rejected.


Available step shapes:

  -- Propose steps -- TWO distinct interfaces --------------------------
  MolLean validates every proposed structure (no impossible valences,
  single connected component) before it enters the state.

    {"step_type":"propose","smiles":"<SMILES>"}
        -- Propose a WHOLE molecule. Allowed only for SYNTHESIS tasks
          (text_to_mol / mol_custom), where you build a target from
          nothing. If the state is empty it becomes mol_id 0.

    {"step_type":"propose_fragment","smiles":"<SMILES>"}
        -- Propose a FRAGMENT to graft onto an existing molecule. It is
          added as a new mol_id; you THEN attach it with a cross-molecule
          BondForm (src in mol 0, dst in the fragment), which merges it
          into mol 0. Use this for TRANSFORMATION tasks (mol_edit /
          mol_opt) -- e.g. enumerate property-improving substructures and
          combine them onto the input. The result must end as ONE molecule.

  Idioms: base-and-edit (propose a scaffold, then AttachGroup/BondForm/
  AddAtom/RemoveAtom); fragment assembly (propose_fragment several pieces,
  join with cross-molecule BondForm).

  -- Op steps (state-changing primitives) --------------------------
    {"step_type":"op","primitive":{"type":"AddAtom","mol_id":0,
        "element":"C"|"N"|"O"|...,"charge":0,"radicals":0,
        "is_aromatic":false}}
        -- Append a new atom to molecule `mol_id`. Atom indices grow
          sequentially as you add them (first AddAtom -> idx 0).
    {"step_type":"op","primitive":{"type":"BondForm",
        "src":{"mol_id":0,"atom_idx":i},
        "dst":{"mol_id":0,"atom_idx":j},
        "bond_type":"Single"|"Double"|"Triple"|"Aromatic"}}
        -- Form a bond between two existing atoms.
    {"step_type":"op","primitive":{"type":"BondBreak",
        "src":{"mol_id":0,"atom_idx":i},
        "dst":{"mol_id":0,"atom_idx":j}}}
    {"step_type":"op","primitive":{"type":"BondOrderChange",
        "src":{...},"dst":{...},"bond_type":"..."}}
    {"step_type":"op","primitive":{"type":"ChargeUpdate",
        "atom":{"mol_id":0,"atom_idx":i},"delta":+1|-1}}
    {"step_type":"op","primitive":{"type":"RadicalUpdate",
        "atom":{...},"delta":+1|-1}}
    {"step_type":"op","primitive":{"type":"RemoveAtom",
        "atom":{"mol_id":0,"atom_idx":i}}}

  -- Compound steps (SUBGRAPH-LEVEL mechanism ops) --------------------
  Act on a GROUP of atoms/bonds at once -- useful for reaction mechanisms.
  Each desugars to Layer-1 primitives that Lean verifies; conservation is
  checked over the whole step.
    {"step_type":"compound","compound":{"compound":"ProtonShift",
        "h":{...},"donor":{...},"acceptor":{...}}}
        -- move a proton H from donor to acceptor (acid/base, tautomer).
          The state is HEAVY-ATOM only: implicit Hs are not addressable.
          First AddAtom an explicit H + BondForm it to the donor, then
          ProtonShift that H. Works across molecules (the framework
          re-bases refs through the merge).
    {"step_type":"compound","compound":{"compound":"Eject",
        "anchor":{...},"leaving":{...}}}
        -- break anchor-leaving and send the leaving group to the pool.
    {"step_type":"compound","compound":{"compound":"Fragment",
        "anchor":{...},"leaving":{...}}}
        -- break a BRIDGE bond and split the molecule into TWO active
          molecules
          (retro: product -> two reactant fragments). Both halves stay active.
    {"step_type":"compound","compound":{"compound":"BondFormBreak",
        "form_src":{...},"form_dst":{...},"form_bt":"Single",
        "break_src":{...},"break_dst":{...}}}
        -- concerted form-one-bond + break-another (SN2, addition-elim).
    {"step_type":"compound","compound":{"compound":"Concerted",
        "primitives":[ <op primitive>, ... ]}}
        -- apply a bundle of primitives atomically (Lean checks the net
          result).

  -- Macro steps (HIGH-LEVEL build ops -- STRONGLY PREFERRED) -----------
  Prefer these over long AddAtom/BondForm chains. Each macro expands to
  Layer-1 primitives that Lean still verifies individually, but your
  reasoning stays compact and you avoid atom-index bookkeeping errors.
  After a macro, atom indices continue from where the macro left off
  (a Chain/Ring of n atoms occupies the next n free indices, in order).

    {"step_type":"macro","macro":{"macro":"Chain",
        "element":"C","n":N,"bond_type":"Single","mol_id":0}}
        -- A linear chain of N atoms. Occupies indices [base .. base+N-1]
          where base = current atom count.
    {"step_type":"macro","macro":{"macro":"Ring",
        "element":"C","n":N,"aromatic":true,"mol_id":0}}
        -- An N-membered ring (aromatic if "aromatic":true -> benzene for
          N=6). Occupies the next N indices and closes the loop.
    {"step_type":"macro","macro":{"macro":"AttachGroup",
        "anchor":{"mol_id":0,"atom_idx":i},"group":"<name>"}}
        -- Graft a functional group onto existing atom i. Recognised
          groups: hydroxyl, oxo, amino, methyl, carboxyl, carboxylate,
          aldehyde, ester, amide, nitro, nitrile, methoxy, ether,
          sulfonyl, phosphate, fluoro/chloro/bromo/iodo, thiol,
          benzene/phenyl, pyridine, furan, pyrrole, thiophene,
          cyclohexane, cyclopropane, cyclopentane.  (Or pass a raw
          fragment SMILES as "group".)
    {"step_type":"macro","macro":{"macro":"AttachRing",
        "anchor":{"mol_id":0,"atom_idx":i},"n":6,"aromatic":true,
        "mol_id":0}}
        -- Build an N-membered ring and bond it to existing atom i.

  -- Assert steps (state-querying claims; witness filled by framework) --
    {"step_type":"assert","assertion":{"claim":"AtomCount",
        "element":"carbon"|"nitrogen"|...,"count":N,"mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"BondCount",
        "bond_type":"Single"|"Double"|...,"count":N,"mol_id":0}}
{"step_type":"assert","assertion":{"claim":"RingCount","count":N,"mol_id":0}}
{"step_type":"assert","assertion":{"claim":"HasAromatic","expected":true,"mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"FGCount",
        "fg":"<recognised-name>","count":N,"mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"FGCountDelta",
        "fg":"<name>","delta":+1|-1,"input_smiles":"...","mol_id":0}}
{"step_type":"assert","assertion":{"claim":"NameMatch","name":"...","mol_id":0}}
{"step_type":"assert","assertion":{"claim":"ClassMember","class":"...","mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"PropertyChange",
"prop":"logp"|"qed"|"solubility"|...,"direction":"increase"|"decrease",
        "input_smiles":"...","mol_id":0}}
    {"step_type":"assert","assertion":{"claim":"OutcomeMatch",
        "reference_smiles":"<target>","mode":"skeleton"|"exact"|"tanimoto",
        "mol_id":0}}
{"step_type":"assert","assertion":{"claim":"StereoCenterCount","count":N,"mol_id":0}}
        -- exactly N tracked R/S stereocentres. Conservative: an edit AT a
          centre drops its annotation, so only claim centres your edits
          never touched.

Recognised FG names (for FGCount / FGCountDelta):
  hydroxyl, aldehyde, ketone, carboxyl, carboxylate, ester, amide,
  amine, primary_amine, secondary_amine, tertiary_amine, nitro,
  nitrile, thiol, thioether, sulfoxide, sulfone, halide, fluoride,
  chloride, bromide, iodide, alkene, alkyne, ether, epoxide, imine,
  phenol, anhydride, benzene_ring, pyridine, pyrrole, furan,
  thiophene, indole, imidazole, naphthalene, quinoline, pyrimidine,
  phosphate_ester, sulfate_ester.

Return JSON of the form:
{
  "strategy": "<one-paragraph NL plan>",
  "trace":    [<step1>, <step2>, ...]
}


==> listings/prompts/tool_attach_group.json <==
{
  "type":"function",
  "function":{
    "name":"attach_group",
    "description":"Graft a named functional group onto an atom.",
    "parameters":{
      "type":"object",
      "properties":{
        "mol_id":{"type":"integer","description":"molecule id, from the state listing"},
        "atom_idx":{"type":"integer","description":"atom index within that molecule"},
        "group":{
          "type":"string",
          "description":"hydroxyl, oxo, amino, methyl, carboxyl, ester, amide, nitro, nitrile, methoxy, halide names, phenyl, pyridine, ... or a fragment SMILES"
        }
      },
      "required":["mol_id","atom_idx","group"]
    }
  }
}


==> listings/prompts/tool_check.json <==
{
  "type":"function",
  "function":{
    "name":"check",
    "description":"State a claim about the current molecule and have the kernel decide it. Empirical claims are measured by the framework, never by a value you give.",
    "parameters":{
      "type":"object",
      "properties":{
        "claim":{
          "type":"string",
          "description":"AtomCount, BondCount, RingCount, FormulaMatch, HasAromatic, FGCount, StereoCenterCount, OutcomeMatch, PropertyChange, FGCountDelta, ScaffoldMatch, SimilarityAbove, NameMatch, ClassMember, Novelty"
        },
        "arguments":{
          "type":"string",
          "description":"A JSON OBJECT of the claim's fields, always in braces, never a bare string.\n  AtomCount {\"element\":\"carbon\",\"count\":9}\n  BondCount {\"bond_type\":\"Double\",\"count\":2}\n  RingCount {\"count\":3}   HasAromatic {\"expected\":true}\n  FormulaMatch {\"formula\":\"C9H20O\"}   StereoCenterCount {\"count\":1}\n  FGCount {\"fg\":\"hydroxyl\",\"count\":1}\n  FGCountDelta {\"fg\":\"hydroxyl\",\"delta\":1,\"input_smiles\":\"<the molecule you started from>\"}\n  PropertyChange {\"prop\":\"logp\",\"direction\":\"increase\",\"input_smiles\":\"<the molecule you started from>\"}\n  OutcomeMatch {\"reference_smiles\":\"<what you are comparing against>\",\"mode\":\"skeleton\"|\"exact\"|\"tanimoto\"}\nA delta or a property change is a comparison, so it needs the molecule you started from; without input_smiles there is nothing to compare to."
        },
        "mol_id":{"type":"integer"}
      },
      "required":["claim","arguments"]
    }
  }
}


==> listings/prompts/tool_finish.json <==
{
  "type":"function",
  "function":{
    "name":"finish",
    "description":"The derivation is complete. Call this when the state holds the answer. On a description task, pass the finished description as `caption`.",
    "parameters":{
      "type":"object",
      "properties":{
        "caption":{"type":"string","description":"Description tasks only: the finished caption, as one paragraph."}
      },
      "required":[]
    }
  }
}

